Estimating Fair Graphs from Graph-Stationary Data

We estimate fair graphs from graph-stationary nodal observations such that connections are not biased with respect to sensitive attributes. Edges in real-world graphs often exhibit preferences for connecting certain pairs of groups. Biased connections can not only exacerbate but even induce unfair treatment for downstream graph-based tasks. We therefore consider group and individual fairness for graphs corresponding to group- and node-level definitions, respectively. To evaluate the fairness of a given graph, we provide multiple bias metrics, including novel measurements in the spectral domain. Furthermore, we propose Fair Spectral Templates (FairSpecTemp), an optimization-based method with two variants for estimating fair graphs from stationary graph signals, a general model for graph data subsuming many existing ones. One variant of FairSpecTemp exploits commutativity properties of graph stationarity while directly constraining bias, while the other implicitly encourages fair estimates by restricting bias in the graph spectrum and is thus more flexible. Our methods enjoy high probability performance bounds, yielding a conditional tradeoff between fairness and accuracy. In particular, our analysis reveals that accuracy need not be sacrificed to recover fair graphs. We evaluate FairSpecTemp on synthetic and real-world data sets to illustrate its effectiveness and highlight the advantages of both variants of FairSpecTemp.

==> data/alg_conn_exp4.csv <==
date,time,corr,st,strw,fstg,fstn
15-Aug-2019,1,0.244072516584562,0.367953045858593,0.487233965798597,0.379549274047507,0.374838171021988
22-Aug-2019,2,0.239959829925063,0.365359965290038,0.381807722811761,0.370546121107474,0.361665482166264
29-Aug-2019,3,0.245498709825379,0.355898051096157,0.481872794127608,0.375003273390374,0.358280318842246
06-Sep-2019,4,0.248469333476338,0.383948598447351,0.520513013836154,0.386134020994891,0.378356481814255
13-Sep-2019,5,0.256600811103634,0.384245042690611,0.441869194434925,0.404195935175857,0.387068256020046
20-Sep-2019,6,0.259749183400018,0.358946438430479,0.41873720409815,0.366313532056744,0.358039544259641
27-Sep-2019,7,0.261425235561612,0.374146189212985,0.471975150348528,0.394263542856647,0.376786835226824
04-Oct-2019,8,0.268393053717839,0.373254025958522,0.392020704228095,0.378018689722741,0.368366180202973
11-Oct-2019,9,0.27221497778154,0.414887575787853,0.481351171101276,0.410255735805675,0.403391346777911
18-Oct-2019,10,0.266803779849994,0.369473881403011,0.419515109511527,0.395822047504034,0.378093451542037
25-Oct-2019,11,0.264802889238,0.384716518016815,0.520106992989913,0.39710438100831,0.380952136042231
01-Nov-2019,12,0.267087350807887,0.373198899479554,0.454273405185364,0.383346035193702,0.374662849522753
08-Nov-2019,13,0.27325035369908,0.383038065523509,0.406722586307823,0.402031460350648,0.389618107147031
15-Nov-2019,14,0.268908748892571,0.389454898501548,0.468879308821945,0.399141725184815,0.393990121348012
22-Nov-2019,15,0.262474397344661,0.383417801693961,0.441331576579836,0.385458563942483,0.384610776716759
02-Dec-2019,16,0.267312096612606,0.430243375673005,0.494439080837561,0.443053765104224,0.423195797744581
09-Dec-2019,17,0.266021066838356,0.458807098171984,0.508330609344199,0.557027118939816,0.465509665224775
16-Dec-2019,18,0.272839646831854,0.418508448540472,0.579457349103195,0.446516157453546,0.427619023325065
23-Dec-2019,19,0.272073787552501,0.409778559625208,0.512669442804207,0.428277805902566,0.427388950962263
31-Dec-2019,20,0.265758765374573,0.429902720420045,0.51665377342726,0.446236783413516,0.437575643426131
08-Jan-2020,21,0.267282507339083,0.439902392917012,0.505153482561499,0.457055001222705,0.438325354157679
15-Jan-2020,22,0.263014528028935,0.451891168913644,0.452813435090401,0.48949031541765,0.46494362690503
23-Jan-2020,23,0.261856554427273,0.43526261209269,0.536871171910811,0.459581159467081,0.45128196075026
30-Jan-2020,24,0.260132127595344,0.418699218483243,0.434590874708419,0.452860003238979,0.445710361695254
06-Feb-2020,25,0.25871659412445,0.401576296309332,0.478071962842938,0.412790926422147,0.409698623113753
13-Feb-2020,26,0.270629381406304,0.438921911052727,0.487738173441877,0.442087068099505,0.436525127240925
21-Feb-2020,27,0.273077302304199,0.396238975664736,0.478761249569857,0.420003650897577,0.405874653554432
28-Feb-2020,28,0.27274865561785,1.52094878978201,1.33146013356636,1.46651791377762,1.5133248659749
06-Mar-2020,29,0.270379488324,0.926312739985847,1.05648049986451,0.949599964572869,0.955079508084706
13-Mar-2020,30,0.280067920252386,1.23730463515271,1.9676831580882,1.4712648497179,1.26600307708837
20-Mar-2020,31,0.271712212955768,0.509260916962979,0.568878612474141,0.547715967274611,0.509183945209476
27-Mar-2020,32,0.276988065076419,0.419700921542755,0.443917821279567,0.449299163251089,0.419158349025921
03-Apr-2020,33,0.275245036079537,0.444455884281931,0.556213110339299,0.492586406949331,0.444357752489418
13-Apr-2020,34,0.277214974486375,0.423052471915875,0.56262078553981,0.439162937496936,0.429386105797421
20-Apr-2020,35,0.27258313001831,0.430019797590985,0.501984063088195,0.469005086925531,0.437849380139128
27-Apr-2020,36,0.268997994152505,0.412599660904783,0.531744209753225,0.445034453690781,0.418420463869707
04-May-2020,37,0.278030751805027,0.467147129058674,0.556424577222632,0.492259010657822,0.461956892401549
11-May-2020,38,0.292636689170009,0.439449925638833,0.597722165080992,0.450627577273325,0.443907956467719
18-May-2020,39,0.29703017788617,0.427396770777753,0.523938669050895,0.432071130701585,0.429702266101155
26-May-2020,40,0.302282655101761,0.488192214384452,0.724098403459457,0.514714252536392,0.506903659085035
02-Jun-2020,41,0.31707512794585,0.470692968758301,0.568753949169562,0.482130022467218,0.468053066091444
09-Jun-2020,42,0.333938407580701,0.467248494226684,0.646223872858608,0.486630443084184,0.480595653715191
16-Jun-2020,43,0.352958091024946,0.449240334452661,0.552384709603875,0.443765108320354,0.447328210147953
23-Jun-2020,44,0.357896205728366,0.465274746787568,0.535603112728261,0.482760135867868,0.481533316591079
30-Jun-2020,45,0.359448354709558,0.457050843475772,0.6627801443618,0.477807277311267,0.461791189167559
08-Jul-2020,46,0.372231202731629,0.49084712322504,0.573423493184397,0.497341646712658,0.502829137790872
15-Jul-2020,47,0.381647448863956,0.430846952434958,0.517433984699639,0.435399288030748,0.438889408819658
22-Jul-2020,48,0.381897965011057,0.425852681886987,0.544787331584582,0.454182131273404,0.41687013391309
29-Jul-2020,49,0.38509587457725,0.444959744576578,0.566187104269384,0.488322855572152,0.437474637464153
05-Aug-2020,50,0.388170991155608,0.458302124145191,0.478291970825421,0.509528773929575,0.465995441773045
12-Aug-2020,51,0.401866864030621,0.460884361835925,0.540784952820414,0.482243444226986,0.45602966116026
19-Aug-2020,52,0.412560639559027,0.449251162202705,0.591694679728896,0.455241898262889,0.449525506044901
26-Aug-2020,53,0.427425112269772,0.453359062915952,0.563238386288924,0.468884121685849,0.457691137142167
02-Sep-2020,54,0.439725454996138,0.449621803601715,0.604225441741849,0.491170231226907,0.460022658349141
10-Sep-2020,55,0.446329585118494,0.474229756602985,0.608188491934759,0.520123912748574,0.493105483598149
17-Sep-2020,56,0.444714314041796,0.509458458847337,0.613662135007379,0.547048965697241,0.532871098865818
24-Sep-2020,57,0.457773574423051,0.528686989075818,0.728561089689529,0.55971392188567,0.53274828981306
01-Oct-2020,58,0.451612295742328,0.553189969959847,0.603276476334053,0.536493602430289,0.557753078680927
08-Oct-2020,59,0.462220975484729,0.670106829193795,0.906584494072241,0.66146285791401,0.701371477167222
15-Oct-2020,60,0.469451408095176,0.482438185693432,0.567681335229938,0.524603764942049,0.492590746487428
22-Oct-2020,61,0.458826343915782,0.377219024242629,0.497998684654846,0.398804498981114,0.378958451890899
29-Oct-2020,62,0.452937427281777,0.357626775384156,0.440420722135554,0.384432939154324,0.357043637317707
05-Nov-2020,63,0.455871371929596,0.33729414863204,0.405995574892369,0.34251696610212,0.339821010848959
12-Nov-2020,64,0.474944442612827,0.395554114373214,0.468985360584076,0.411076049857418,0.390607845502768
19-Nov-2020,65,0.496754289707335,0.455933176257929,0.720930233474361,0.536567059374166,0.436754432480423
27-Nov-2020,66,0.4943428441264,0.369626773216119,0.446484629218697,0.39299487437027,0.369318122396204
04-Dec-2020,67,0.498851988093391,0.38418391098661,0.464478865233641,0.40379206406583,0.385901348144222
11-Dec-2020,68,0.469091453770761,0.368084592637258,0.453774570334487,0.364082118619128,0.363422200620972
18-Dec-2020,69,0.472580219558676,0.371314188400029,0.432712408157069,0.394810847059284,0.382687841699427
28-Dec-2020,70,0.458680851328254,0.365690172387487,0.463967933039971,0.37051149703645,0.362456090033649
05-Jan-2021,71,0.444084558542096,0.376817378112751,0.418079202209304,0.37856828852929,0.373724402853596
12-Jan-2021,72,0.4328619385284,0.387801081981968,0.585959575653683,0.413798780061192,0.379440221375446
20-Jan-2021,73,0.410612987049661,0.377026545535076,0.423199467312393,0.384796953797732,0.376244411913749
27-Jan-2021,74,0.392918596216398,0.423268986521508,0.577125359534265,0.425091064801291,0.423437675523752
03-Feb-2021,75,0.399271383681504,0.419919918623256,0.411677759872353,0.428564640131031,0.421429691638305
10-Feb-2021,76,0.393982944062083,0.405201423145526,0.526082547997637,0.421950308878819,0.405285669884916
18-Feb-2021,77,0.391152688573854,0.3887936573366,0.442557795744459,0.39583496496407,0.39115393186087
25-Feb-2021,78,0.392888488941883,0.389823827242614,0.477060520150514,0.41593240923117,0.390067427385889
04-Mar-2021,79,0.396337920878049,0.413532572363849,0.732752887569893,0.432306794680986,0.416977102000539
11-Mar-2021,80,0.4109897392019,0.422230970472134,0.460606065351307,0.407477316445819,0.428914289630813
18-Mar-2021,81,0.409564656278453,0.388212992761082,0.607915597802046,0.434755905044463,0.389096800236897
25-Mar-2021,82,0.410222592050445,0.409353216647968,0.6445931215684,0.416722644832602,0.414096893360936
01-Apr-2021,83,0.402545022506979,0.397816275336725,0.450056139713636,0.422989357553561,0.398652619042234
09-Apr-2021,84,0.400069696576186,0.393244815755217,0.558027547135419,0.413562584986925,0.423539473275528
16-Apr-2021,85,0.386412562674564,0.446972116001761,0.49918940761441,0.421843348906471,0.4493093516646
23-Apr-2021,86,0.387339877772883,0.390397622637815,0.543756836051155,0.38478454626817,0.39474243936495
30-Apr-2021,87,0.390262217883034,0.378935696671284,0.494864001017234,0.387760657638623,0.380601288149114
07-May-2021,88,0.376532928937375,0.384107063311943,0.496516460939274,0.389597612118191,0.383739953462599
14-May-2021,89,0.376042575506377,0.408525191566768,0.482327675008034,0.406029370223757,0.408723195136754
21-May-2021,90,0.38699624000117,0.399050794259639,0.672425120926317,0.394098011681741,0.397371614750566
28-May-2021,91,0.381967193675078,0.389450303792412,0.523433753507411,0.385829409778608,0.388456239681929
07-Jun-2021,92,0.373667563997699,0.365853426293984,0.402623704282667,0.366174076747713,0.365957001160414
14-Jun-2021,93,0.379201537650906,0.392513554104263,0.493493898914062,0.403337301638117,0.392681038341673
21-Jun-2021,94,0.383127997555525,0.362022535543416,0.489272265558543,0.374078302095405,0.367298655034627
28-Jun-2021,95,0.377928628818993,0.410315140843195,0.445229814113234,0.428085648340052,0.415604163971301
06-Jul-2021,96,0.361272754853515,0.397415607751832,0.469384098496209,0.420133784135587,0.410097702464393
13-Jul-2021,97,0.362820846053303,0.407038836029592,0.503835227228851,0.398871514017289,0.407236918812611
20-Jul-2021,98,0.360615027832961,0.393895787541979,0.510764901271783,0.415540358891117,0.394042391598329
27-Jul-2021,99,0.372347681683847,0.413800640523412,0.566721917362458,0.430078643455688,0.43337016579505
03-Aug-2021,100,0.362130219753461,0.394086927807441,0.510964454657358,0.406357629828148,0.408267209844209
10-Aug-2021,101,0.364116373488709,0.374999062835572,0.512361753149581,0.375744454864653,0.374861091803866
17-Aug-2021,102,0.375620891237783,0.40809373180998,0.481116050437814,0.408961036508011,0.407525177073387
24-Aug-2021,103,0.381289090257505,0.387075574957529,0.45693084509995,0.384570240700893,0.387300665855873
31-Aug-2021,104,0.390605750213636,0.383691202893689,0.481696534980338,0.388300539828905,0.386300896664009
08-Sep-2021,105,0.385436227076997,0.421010942517036,0.553144728870925,0.42499140889765,0.41863989790271
15-Sep-2021,106,0.396514767918225,0.35881174629049,0.486704243185741,0.382184981586558,0.35658879330817
22-Sep-2021,107,0.394377788078204,0.354481496807418,0.430894714709872,0.367776441822917,0.356632047297003
29-Sep-2021,108,0.393758110321923,0.356479934302907,0.414336943542164,0.359169173213828,0.353752420385221
06-Oct-2021,109,0.384670588037989,0.355698443809038,0.424084228510439,0.368276760967625,0.356251782413484
13-Oct-2021,110,0.372152735639739,0.362450635357013,0.50577772750082,0.369011672043914,0.357799209427067
20-Oct-2021,111,0.365233405765683,0.357801245581745,0.427188250789078,0.363027667980588,0.36399064052539
27-Oct-2021,112,0.368130275019381,0.356219900465705,0.401668374655069,0.356660128296444,0.366248120043904
03-Nov-2021,113,0.36019960771444,0.357220992898303,0.538432519101635,0.365005284928298,0.363649686593006
10-Nov-2021,114,0.360233387414586,0.370378812604358,0.457523665693226,0.373148998803569,0.366456390910885
17-Nov-2021,115,0.351338871102904,0.359665443529613,0.400580140392284,0.361180685875019,0.361006346346375
24-Nov-2021,116,0.356464418617843,0.344145295812761,0.405292686555499,0.350146650086029,0.343437379671816
02-Dec-2021,117,0.36498361518863,0.354559580097517,0.479249646535485,0.364761583800835,0.354500758206839
09-Dec-2021,118,0.357711750337499,0.363632076043944,0.430787354815103,0.363237745030404,0.370286749326515
16-Dec-2021,119,0.367641297059523,0.351587527792531,0.463271808160504,0.36266520326949,0.354634117508876
23-Dec-2021,120,0.380373902904795,0.354423009003952,0.451506429334632,0.358660914608399,0.360943794442828
31-Dec-2021,121,0.36761501443644,0.359049030609374,0.477779289943983,0.357583397607936,0.359161170069849
07-Jan-2022,122,0.380115802233284,0.347324115781561,0.403603243249222,0.351450152686267,0.347773621488182
14-Jan-2022,123,0.366003789742682,0.350478395626156,0.525206205130013,0.367518432585256,0.352063857120078
24-Jan-2022,124,0.36141195502355,0.347656277119863,0.499055433072552,0.352089339616841,0.347105142294856
31-Jan-2022,125,0.357177876780062,0.359466378679436,0.51124489472721,0.366046799252237,0.353625519322049
07-Feb-2022,126,0.357044175030097,0.356042233228019,0.458053572982278,0.363855921224571,0.354852491106469
14-Feb-2022,127,0.355349064721211,0.371887299167801,0.487732612444094,0.369940666387065,0.367619153366875
22-Feb-2022,128,0.346909382795709,0.350584802340168,0.4620832693753,0.362914770957584,0.353903773082466
01-Mar-2022,129,0.339847865087776,0.38461376401836,0.471529186217875,0.392207725119709,0.388809263214581
08-Mar-2022,130,0.325171986509256,0.395077198611987,0.51437775219676,0.399660811167248,0.399647475471499
15-Mar-2022,131,0.324224385301826,0.360235282309624,0.416653438949687,0.36338179811442,0.363023407466303
22-Mar-2022,132,0.318333770887582,0.347718166789986,0.46444506986185,0.350792090633746,0.346799940287149
29-Mar-2022,133,0.316771383367011,0.339788666468051,0.424341723521567,0.345357236924625,0.346858452382765
05-Apr-2022,134,0.314289541767647,0.345013471179105,0.407476086535173,0.353875793793703,0.345140047964512
12-Apr-2022,135,0.302658663848668,0.348533248814843,0.467999409660264,0.356451561419342,0.352665434950597
20-Apr-2022,136,0.310980499151469,0.336565835240552,0.43002364739794,0.3344114369659,0.333896396507096
27-Apr-2022,137,0.305444853878205,0.330333220101966,0.369972858815343,0.337592794814059,0.334722117803936
04-May-2022,138,0.301672565500567,0.318382493759158,0.37636881467131,0.318660467277287,0.318674074909555
11-May-2022,139,0.296022339753018,0.384154875635331,0.434311539470055,0.393802746816416,0.386481993942154
18-May-2022,140,0.292639998947129,0.330977635931584,0.38919838029297,0.346535686002078,0.34143191796688
25-May-2022,141,0.30006232835467,0.35877160775401,0.483514348002616,0.371102607412437,0.35764710167237
02-Jun-2022,142,0.304760563872005,0.344360195760656,0.361278944906298,0.353725510527446,0.350793310878709
09-Jun-2022,143,0.305457455786952,0.351995952169984,0.365560091990773,0.36672805049771,0.36134805153622
16-Jun-2022,144,0.308964482808153,0.316809067812702,0.379625037615785,0.330229923510422,0.322372556331073
24-Jun-2022,145,0.312501665191412,0.336938027475113,0.512107720917771,0.340691341395993,0.336513984424365
01-Jul-2022,146,0.315342085622157,0.319077775871458,0.447425112828453,0.329961276276722,0.323879375304123
11-Jul-2022,147,0.312178081567867,0.317541344872791,0.36065833430218,0.328378787948322,0.31914931179002
18-Jul-2022,148,0.313720300038524,0.321128923747204,0.357369915110804,0.320564136657964,0.319108821252101
25-Jul-2022,149,0.318888392572363,0.302110220350581,0.417530427718747,0.308267049857129,0.303122046599348
01-Aug-2022,150,0.319342132014328,0.310566104334626,0.449529642720375,0.316688155723914,0.312808863284157
08-Aug-2022,151,0.316821447750984,0.30852466266965,0.333370806351107,0.314861972069863,0.311742841372793
15-Aug-2022,152,0.321809437829493,0.304280509783933,0.433616519195787,0.306715689619995,0.305214809021482
22-Aug-2022,153,0.3223657552753,0.306827360269348,0.356025829942658,0.311485360006957,0.307509848589459
29-Aug-2022,154,0.325746297658327,0.30442452178385,0.387227327781084,0.3060527636773,0.306320208090232
06-Sep-2022,155,0.329846980777354,0.302111931670227,0.339943892570705,0.306429674954297,0.30252330540445
13-Sep-2022,156,0.32844482416853,0.296090139193426,0.409463295310668,0.300307600847096,0.29498090547278
20-Sep-2022,157,0.327843263366931,0.286803245936548,0.472514854024135,0.287598325419663,0.287950333246655
27-Sep-2022,158,0.333599445525084,0.292765997177583,0.339301395534412,0.297833751744261,0.292564535720841
04-Oct-2022,159,0.332450385453576,0.294413048791031,0.38554250744182,0.301448395691791,0.29278868493512
11-Oct-2022,160,0.330423495041993,0.295108172811054,0.363408589895762,0.305156459907495,0.296009841739077
18-Oct-2022,161,0.328896810177793,0.287994793140449,0.372174905555189,0.287292318273982,0.28815168849799
25-Oct-2022,162,0.323761784230021,0.283763378795699,0.407563171338693,0.291237119066867,0.285139111590363
01-Nov-2022,163,0.318134285988424,0.381266478593044,0.568953781483041,0.353158521306267,0.364354093239631
08-Nov-2022,164,0.316855490576968,0.373804790320983,0.395204294635828,0.374851125329185,0.37021730899242
15-Nov-2022,165,0.323245429952368,0.412565096852926,0.635835277331761,0.377265170344519,0.409693377913094
22-Nov-2022,166,0.326927114366169,0.719460133183585,0.811136700338779,0.421225082928429,0.58905428306803
30-Nov-2022,167,0.320128082669185,0.742637205055332,0.878096311326507,0.412413176178708,0.421994346491235
07-Dec-2022,168,0.323327985445659,0.460753382737956,0.599732530264164,0.470024612582636,0.467499198085716
14-Dec-2022,169,0.324762743546841,0.782024081107808,0.990357844725148,0.569924118864605,0.843371086312813
21-Dec-2022,170,0.323818326991466,0.363113578953173,0.554690402472108,0.380839695616187,0.37326767663474


==> data/edgeratio.csv <==
Edge_Ratio,Bias_True,Bias_NTI,Bias_DP,Bias_NW,Frob_NTI,Frob_DP,Frob_NW
0.125,1.609674668438277,1.376275806685004,0.8847219869602988,0.9352476827203118,0.09130104099127151,0.16193025575269732,0.17024491792833757
0.25,1.1030410955716665,0.8673608868555419,0.45634469809194905,0.5088653316013185,0.12150400034340808,0.1902800169188948,0.21251736378443248
0.375,0.6069841996766226,0.5100263465952177,0.30452974865135846,0.331933328714771,0.1270187526481127,0.1649784436696162,0.21892844156343638
0.5,0.15122009065067815,0.1591587860626002,0.11981442674062392,0.15664944366919012,0.10235678570458451,0.09789687201188566,0.24254858359766832
0.625,0.3942564333764074,0.34122941158746,0.21447685682414414,0.22480477926424505,0.10446980278799488,0.14690258102333392,0.22314152251091152
0.75,0.9025687824648757,0.7498252963572035,0.31781816026264514,0.3469248134665726,0.09122984533082704,0.2605052668764214,0.28906785229535287
0.875,1.3961098644889933,1.1584329102581743,0.4534065247349462,0.48608541774209457,0.0870695543169241,0.32130126461227143,0.3155528907498042


==> data/exp1_errors_and_bias.csv <==
Samples,mean-errors,mean-est-bias,mean-ferrors,mean-fest-bias,mean-ferrorsn,mean-fest-biasn,mean-rw-errors,mean-rw-est-bias,mean-errors-eig,mean-est-bias-eig,mean-errors-FGL,mean-est-bias-FGL
100,1.0335228930173126,0.08988834275964308,1.03478911286304,0.06080853132440538,1.033514629727494,0.08358041458635736,1.041323385959786,0.08943778744618984,1.1999528527681473,0.05159354242515241,0.8210120859009397,0.08359114959593138
316,0.9969710835927104,0.10047373832415038,0.9984843833330485,0.06265918322932797,0.9986443663499162,0.090088141197346,1.0073425910197886,0.09731865243284421,1.022114875555497,0.052749791321350034,0.646807109999044,0.09744797308099162
1000,0.8027116824729482,0.10611637266460704,0.8015882772472602,0.06689029607683361,0.8336450773099231,0.09635812686409057,0.8243704002582212,0.10622747884105667,0.8202230310644434,0.04780648677102353,0.5774256782745115,0.11601619701278867
3162,0.5710126031952395,0.12588439296527829,0.5340024595829573,0.08559302254688976,0.5943543687262742,0.10735210751098542,0.6148029009116572,0.1296377823867854,0.6475869502495137,0.053890017588292045,0.5298433825504562,0.12743372974847555
10000,0.3262052066544123,0.14976646755873518,0.3254056483757106,0.11374815689630945,0.34638025066394623,0.1235046250748259,0.38567594342597533,0.14688742844489242,0.47420094215463426,0.06451645719311663,0.5025664645604327,0.13045174061805237
31622,0.16051165501204656,0.1822768335683989,0.1585231244031232,0.14783145980611995,0.14146216157073782,0.15126414110495762,0.23829361899063223,0.17861296087554188,0.32008152324336864,0.054386074696163585,0.4870409888482474,0.13253757378028433
100000,0.13809107403109194,0.18949588967066422,0.1215499760729343,0.1699036003816378,0.13172453174346618,0.16810239028731133,0.21877082731668662,0.19968009106112103,0.17795841690497588,0.054729288992483936,0.4774945561399589,0.1356354685940862
316227,0.13194284168933934,0.19510867368569676,0.13149917942335854,0.1781648923160659,0.14596728163756922,0.17683742340781755,0.21301740846234052,0.19574389474949971,0.13763671866876223,0.0485752376681594,0.47160127618103304,0.138044639290561
1000000,0.13065738797192197,0.1976676328088136,0.13277789578267896,0.1815056026321803,0.13313000206170084,0.17886482269742887,0.2109746186587641,0.18696443861793408,0.11230461289089494,0.04630035915548744,0.4681790287733382,0.13722362339916375


==> data/exp2_bias_error_table.csv <==
tb,True-bias,True-error,FST-group-bias,FST-group-error,FST-node-bias,FST-node-error,ST-group-bias,ST-group-error,ST-node-bias,ST-node-error,ST-Eig-group-bias,ST-Eig-group-error,FGL-group-bias,FGL-group-error,FGL-node-bias,FGL-node-error
0.08033258612770719,0.08033258612770719,0.0015996799930847415,0.0719680455161211,0.008660610562515159,0.30419717750055497,0.06156254017167221,0.07863335697734089,0.009026365424475975,0.6876399459853669,0.009026365424475975,0.03325705194321417,0.03610506917509271,0.06483487577716521,0.8163625824211976,0.2724832073682652,0.8163338454651856
0.15526855860455585,0.15526855860455585,0.00638481329104232,0.134526402560748,0.018741675346564422,0.304966052950385,0.07382146538314018,0.1537116132849583,0.01985854048177476,0.700955420362441,0.01985854048177476,0.03600732985872971,0.07755703976575248,0.0520499142045399,0.8184986649478584,0.2740466574893983,0.8184752353201865
0.23394225264641677,0.23394225264641677,0.014315714960118868,0.19126532212052927,0.03115484374727392,0.30608973964327213,0.0956413264661514,0.23193083617800958,0.03425808825084694,0.7243172915977284,0.03425808825084694,0.057681340830618814,0.14146968497595175,0.045477751796078374,0.8212606941330518,0.2786482104170762,0.8212425570607602
0.3138673028025748,0.3138673028025748,0.025328328105987247,0.2219694418921239,0.04645925007004513,0.2996075028142013,0.12561076843251182,0.3116132354403753,0.051172006239624514,0.7570615428478095,0.051172006239624514,0.012521240871811504,0.10601769333012555,0.05796479268448967,0.8246755064987308,0.28817954050821093,0.8246624940630066
0.39464111053859874,0.39464111053859874,0.03933550455548773,0.2312974371556884,0.06488276548614982,0.29558643716493876,0.1471729215192578,0.39162571568753196,0.0695692720509574,0.7982777660380559,0.0695692720509574,0.00846911842898695,0.16174853752393856,0.08904717537507915,0.8287744343084511,0.3053500314915406,0.8287662030577838
0.47621910759964425,0.47621910759964425,0.05622868911672452,0.23548221270520042,0.08719900024099601,0.28886593762744134,0.1704642651240456,0.4725925261824445,0.08920237758951055,0.8468332686351433,0.08920237758951055,0.07055451065685821,0.1526882524534259,0.13224495429366567,0.8335903997971381,0.33204241954807145,0.8335864220803557
0.5586590666230606,0.5586590666230606,0.07587994859959075,0.23915075056605178,0.1152650450080081,0.28120131799339537,0.19806747616750536,0.5552786762514064,0.11036780976990448,0.9012726662986742,0.11036780976990448,0.04792874343444388,0.2819369110997709,0.18512999475347447,0.8391545514228964,0.36968846867795296,0.839154144385371
0.6420577408834016,0.6420577408834016,0.09814427759403346,0.24466728552372075,0.14464187938724077,0.26848543481210674,0.22875467785257933,0.6384009732959945,0.1324498407666182,0.9615993091154992,0.1324498407666182,0.02885848307784392,0.23800341301169248,0.24737590528394146,0.8454931745278259,0.4194104012091909,0.8454954988724775
0.7265301025337438,0.7265301025337438,0.12286210733672946,0.24324574708311222,0.17399978878650432,0.26063647495019815,0.26163337700191514,0.7229478073647634,0.1544078973352571,1.0271214329408542,0.1544078973352571,0.05622744271047022,0.30228568121773874,0.3188969039320802,0.8526248726583712,0.4819858783687687,0.8526289944537425
0.8122012584219551,0.8122012584219551,0.14986194190862367,0.24161443094037038,0.20711678161984864,0.2570038305493102,0.2799000769068205,0.809130341882492,0.17803792658453468,1.096806159552895,0.17803792658453468,0.03352533264969968,0.34641703109707184,0.4002674820631428,0.8605583203700258,0.5580549750419609,0.8605631946330792
0.899202942591256,0.899202942591256,0.17896304731769108,0.23772336399362162,0.24147390818389575,0.2528745046497407,0.2996795964506711,0.8950520980559554,0.20278922176765016,1.1700801478968967,0.20278922176765016,0.019704428701606734,0.33599096840518494,0.4921910115906792,0.8692904822239121,0.6478292990250759,0.8692950166708249
0.98767190637022,0.98767190637022,0.2099781233534058,0.2353271644688054,0.2750982152419387,0.25879615015646784,0.33754269099978085,0.9828299931890953,0.22839731851778564,1.2468157395106088,0.22839731851778564,0.04491647812700243,0.3315705887909236,0.5953672539826081,0.878805288126795,0.751492155907576,0.8788084526715766
1.077749183281207,1.077749183281207,0.2427158949209501,0.22428347887670677,0.30737500151345104,0.25647044315430495,0.36603081596380205,1.0721287386835006,0.254253652489622,1.326437579023558,0.254253652489622,0.04508677922929063,0.42319277069282557,0.7105263491260024,0.8890728736166501,0.8691348275579581,0.8890736782948131
1.1695797935379533,1.1695797935379533,0.27698356825044745,0.21609023806932573,0.340260462245017,0.2624675971145685,0.3827720245152568,1.1633962953948531,0.2806249973460249,1.4092424672180421,0.2806249973460249,0.01240783269874437,0.464999821436255,0.8375435160417986,0.9000452353776102,0.9997168964397684,0.9000435932367735
1.2633126865033524,1.2633126865033524,0.31258910727070394,0.19789986024182588,0.3736508869709799,0.27907003566998434,0.40445437435941967,1.2565246414041267,0.3077256035514343,1.4951262085173658,0.3077256035514343,0.03939131704437165,0.5070346687463708,0.9743237109474041,0.911575639350702,1.141078871905124,0.9115784165456207


==> data/exp2_bias_error_table_rw.csv <==
tb,True-bias,True-error,FST-group-bias,FST-group-error,FST-node-bias,FST-node-error,ST-group-bias,ST-group-error,ST-node-bias,ST-node-error,ST-Eig-group-bias,ST-Eig-group-error,FGL-group-bias,FGL-group-error,FGL-node-bias,FGL-node-error,Rw-group-bias,Rw-group-error,Rw-node-bias,Rw-node-error
0.10196817041585836,0.10196817041585836,0.0015999755768263775,0.10234359733381243,0.006410746109847463,0.2503544748274336,0.1876172801589002,0.10436758262448546,0.0050835983134897645,0.8753598611675195,0.0050835983134897645,0.02408002382419369,0.05400976090412485,0.07996162870194141,1.0166573172655495,0.2934858351846196,1.0166923774733172,0.1179157701451051,0.09581588103515754,0.8784231862142202,0.09340509330363078
0.11981705595777907,0.11981705595777907,0.006397439049202902,0.11785609391620447,0.015223378881194016,0.2575510184408478,0.22726489364724164,0.12146207163198418,0.014633479601742095,0.8861470583796566,0.014633479601742095,0.021390887905742804,0.04269030158633886,0.08869381737042886,1.0246942707634399,0.308469737712842,1.0247187976602,0.10507722378906108,0.07871168524443506,0.8437206369827681,0.11261334825865905
0.17695932979218928,0.17695932979218928,0.014369565525756016,0.16322051948944918,0.027835108441075163,0.26750540297911357,0.26237353408885183,0.17730245500663294,0.02806067233044437,0.9052381482039149,0.02806067233044437,0.040705642873979,0.06973704599203208,0.10172509065706746,1.0373611172897677,0.3278454639307212,1.0373698797100415,0.12514802474727135,0.09728250185938335,0.8716462037149234,0.10556695537510552
0.2480344651762086,0.2480344651762086,0.025468437012420214,0.21061947755697333,0.04444344013973124,0.27974292530032413,0.2941157668608695,0.24689094528218417,0.04464259326643647,0.9320942650250915,0.04464259326643647,0.03677769208629728,0.09935149591783857,0.12091567716283277,1.0222558694353199,0.352413143380453,1.0221519108444104,0.24631074139216821,0.1558131977508057,0.9156876778342427,0.13638187575666572
0.3245194384296838,0.3245194384296838,0.039621956154717426,0.235842839522726,0.06757391236002815,0.2921629950571201,0.33882307263310424,0.32209548064121923,0.06334805505869032,0.967048225928196,0.06334805505869032,0.07945413273263358,0.11350512949827114,0.14741014003313085,1.0026924417910588,0.3830353097361317,1.0026202765249443,0.26638942125698056,0.10879469071042366,0.9826041531494002,0.136791743182699
0.40388129159385716,0.40388129159385716,0.056735205987942135,0.24762510965101925,0.09524997291143335,0.3079548277781679,0.39764604679247456,0.40037037148921373,0.08388942005097104,1.0087394636359566,0.08388942005097104,0.04200008039583296,0.1810626575272499,0.18178145123870118,0.9885382490062679,0.4205992855504492,0.9884858049240969,0.3644036697019419,0.13024957970587778,1.009753327643832,0.16434707430035786
0.48525293860568075,0.48525293860568075,0.07669220771440934,0.2527010345993941,0.13088852959967104,0.3230147181102355,0.44255698965507206,0.48108055127803717,0.10595282134383845,1.056867010260669,0.10595282134383845,0.029764193572035875,0.19393078702267091,0.22441703812562913,0.9784808231066343,0.46597983581906766,0.9784508418222218,0.5088757519685829,0.20463071193717247,1.0504254279435532,0.18470379390947703
0.568325761314435,0.568325761314435,0.09935801631711885,0.2556716014747954,0.1745649456093756,0.3424666127925182,0.4900602691825647,0.5634627966394808,0.12936618351528575,1.1100860600938725,0.12936618351528575,0.0176094909198752,0.22657001535318375,0.2756581838174157,0.971654134682998,0.5199673534286368,0.9716382429526882,0.4531766221503789,0.22813638492437774,1.0951827951229747,0.19416238033912359
0.6530165267485448,0.6530165267485448,0.12458108485248731,0.2594039723583001,0.23100268781224173,0.3622279847069622,0.5892318654794793,0.6475901029294794,0.1540374394292174,1.1680558699826593,0.1540374394292174,0.04577578873228222,0.25879252173568507,0.3363075418631402,0.9674323490633696,0.5837138599477629,0.9674272213208369,0.6712160832542089,0.19106602239125914,1.1069812324006658,0.22972242623941352
0.7393475356430561,0.7393475356430561,0.15219582284775102,0.26713169482034194,0.28414156528900125,0.3932051409148932,0.6155740514563562,0.7336975560472591,0.1800416403477383,1.2293157305083457,0.1800416403477383,0.030566738025587778,0.34963193407333204,0.40694208408208354,0.9652409195969358,0.658376416868555,0.9652443307267288,0.667297012681518,0.2760473914315977,1.1849617526195106,0.23363180460054706
0.8273970227869304,0.8273970227869304,0.18202527241109875,0.2760186998261034,0.3356639332394154,0.43550874971489933,0.6047007926084282,0.8198504914969029,0.20710819503854636,1.2926860033765362,0.20710819503854636,0.05454325666084896,0.31450933770769707,0.4884141811363665,0.9647423718841864,0.7447287527431766,0.964752353665602,0.809037301126407,0.2690846373633943,1.3000151178584287,0.28088327773762295
0.9172763664252748,0.9172763664252748,0.21388382725497967,0.28741659121146496,0.3883154879830753,0.48293891472670564,0.5914736269783929,0.9068148792519412,0.23419604439376415,1.361828086675227,0.23419604439376415,0.036677554534797485,0.3156813729025756,0.5815757321174087,0.9656207196533527,0.8439789048696281,0.9656358547093219,0.8696254925459392,0.302753427596507,1.3156425317059042,0.28877192255511336
1.0091187865180131,1.0091187865180131,0.24757992444387358,0.29966894121409726,0.42643721036742105,0.5324454729503176,0.5938961023541839,0.992004783441519,0.2625613398233388,1.4295013989510266,0.2625613398233388,0.062467602683904465,0.34370517002167145,0.6875172045554958,0.9676310858445392,0.956799940520242,0.9676498234724891,0.9105738033327071,0.3147588658722216,1.4337117671195716,0.3437022452666852
1.1030734471219086,1.1030734471219086,0.2829186457652264,0.3128025799521529,0.466118170342101,0.5795843032412854,0.5865829736073724,1.0786998499156122,0.29101338942077254,1.5012680927814361,0.29101338942077254,0.09436077424596817,0.42065525428194506,0.8067980405328657,0.9705098872278477,1.0835523556183433,0.9705299398706477,1.0999713486360505,0.3333730248498799,1.4785605329937548,0.35767177656352184
1.1993023048816558,1.1993023048816558,0.3197041745524868,0.3252415139814799,0.5000603475352623,0.6289024089241992,0.581608714897105,1.1699798805384323,0.3193760686456434,1.5794081428079856,0.3193760686456434,0.08682602833772952,0.5311713378981269,0.9387847408549519,0.9741188126477276,1.2240262749048207,0.9741414435932202,1.0932998460145584,0.36354234478577396,1.4720522211361229,0.3974422697455727


==> data/exp2_bias_error_table_rw2.csv <==
tb,True-bias,True-error,FST-group-bias,FST-group-error,FST-node-bias,FST-node-error,ST-group-bias,ST-group-error,ST-node-bias,ST-node-error,ST-Eig-group-bias,ST-Eig-group-error,FGL-group-bias,FGL-group-error,FGL-node-bias,FGL-node-error,Rw-group-bias,Rw-group-error,Rw-node-bias,Rw-node-error
0.2559211131595937,0.2559211131595937,0.001579554958628874,0.1955181863994178,0.0051309388485286656,0.27500725979123913,0.14167521746765405,0.24986129976877608,0.00466081474477586,0.7601930272130014,0.00466081474477586,0.04434771875648765,0.08682410208182224,0.06989523335223323,1.3833166158438044,0.24317277563753956,1.383284936910498,0.26159692386461936,0.0612389816319895,0.7660064439224632,0.11835215215712636
0.33396957452677806,0.33396957452677806,0.00628200060630217,0.21996807745790845,0.015941660974851904,0.2719911759580664,0.15347455562952592,0.3276003381444927,0.012473728244677464,0.7907784403715237,0.012473728244677464,0.044525787679564055,0.07740359900224544,0.064624024751537,1.3702918812651732,0.2487239973080859,1.3702638729169714,0.27366862695422484,0.08980996648200548,0.7979458067940381,0.07591686508811786
0.4123926316772294,0.4123926316772294,0.014035544703113736,0.23118535327934028,0.03133797774515797,0.2713327817841967,0.1487118944215073,0.4054908541799342,0.02383015336059351,0.8285894468824878,0.02383015336059351,0.030606870437098383,0.13955033593522975,0.06606576089255102,1.3586527311196377,0.25802796953100643,1.3586280388588718,0.3381174229604783,0.10090708877737517,0.8328458687666935,0.1124476571384815
0.49110611832683126,0.49110611832683126,0.024746397575769637,0.2342595231673138,0.05052141645479269,0.26963896543385985,0.17784002512796887,0.4839228867559514,0.038886398738841976,0.8725715246599542,0.038886398738841976,0.042526592640682696,0.2783776616757641,0.07978547282603671,1.3485006688618397,0.2726618957682354,1.3484788121965594,0.4907718005406397,0.08042711417393633,0.8582626423800938,0.09727506431459636
0.5701366880865082,0.5701366880865082,0.038300670976446786,0.23316044012449175,0.07174216626948664,0.26835034512326217,0.22315386485247027,0.562355766303911,0.0565148839306204,0.9216182382477842,0.0565148839306204,0.05365105485932713,0.26826088649898405,0.10656343872529055,1.3398944698490292,0.2941643079059484,1.3398760258938922,0.5786761293132587,0.13535426136305448,0.9036175906147017,0.12284665040718341
0.6495534965078661,0.6495534965078661,0.054566567597352046,0.22861545456936977,0.09859826959419057,0.2686027656979163,0.2702390898722367,0.6410830259425305,0.07659954943393209,0.975499680338422,0.07659954943393209,0.04605432996424434,0.40416376009919147,0.14456187103646215,1.3329102563592607,0.3241381442595625,1.332893866264891,0.6357439852306468,0.14023641313420604,0.9873685658744996,0.16660903638787875
0.7294442002710051,0.7294442002710051,0.07339678938699029,0.22882005545936474,0.1426526533578924,0.2650920251622975,0.33297795911499367,0.7196082453362288,0.0987683970706497,1.0334792238350259,0.0987683970706497,0.03528468147465428,0.4948059154741595,0.19273728198407672,1.32754165163543,0.36394725033667175,1.3275242278356425,0.6652020887904831,0.15559839506468692,1.0239095875146265,0.18793209109500322
0.8099050920532881,0.8099050920532881,0.09463109027689576,0.2316597729470957,0.18400000956391793,0.26265158635282826,0.3949907306534291,0.798504081388858,0.12265962220170523,1.0950660301554493,0.12265962220170523,0.017977191788023383,0.5658708950509765,0.2512476786199639,1.3230761912381577,0.41516158218444993,1.3230579141871477,0.8066248157350746,0.18852506325008628,1.0586435960706353,0.20617310571201478
0.8910365744314739,0.8910365744314739,0.11809889976071418,0.23267100270683577,0.24857517694632839,0.2648435975678883,0.45547579758738616,0.8780467132774772,0.14705770797549303,1.1599664056180168,0.14705770797549303,0.025773055729735848,0.5700877677799748,0.3201808773448109,1.3047571075683384,0.478303859152236,1.3046954000582445,0.8136274522139411,0.19643081297174322,1.1351264896226907,0.22206578015490527
0.9729409125967506,0.9729409125967506,0.1436219476098671,0.2391114124916327,0.3203245528136515,0.28154867599122646,0.5101009422876503,0.9579165026527551,0.17202282087502244,1.2279542449187244,0.17202282087502244,0.044779193593297115,1.1340086333806516,0.4001903946861841,1.283176939992437,0.5543169822452569,1.2831237968324896,0.8736916129595792,0.23386688083088183,1.2086088669176511,0.2167299873150503
1.0557210531698202,1.0557210531698202,0.17101682635020832,0.24618722393183629,0.3949989581823676,0.30541748910944944,0.5581842607990061,1.0392160351612871,0.19698345065655473,1.2983288072501498,0.19698345065655473,0.0046246911052029585,1.034773137423701,0.4922428138294331,1.2660720617110182,0.6438926162444759,1.2660280324023547,1.0007710517766661,0.2393281655588764,1.3035537237308146,0.25292117378154383
1.1394799777931115,1.1394799777931115,0.20009743635712401,0.2704386195740622,0.4469231121201202,0.34071182508081693,0.5942518476478961,1.1212995736076181,0.2240807729011235,1.3709189702295084,0.2240807729011235,0.020367633770567235,1.0458188185307369,0.5964293156084369,1.2526858027210812,0.7472498669087992,1.2526484858704838,1.0921510341479905,0.30809053414898085,1.3382848986857676,0.2918474669780985
1.2243203393280429,1.2243203393280429,0.23067726791065124,0.2928715963159563,0.501157480551425,0.3844310138447627,0.619988827058564,1.2025211800004465,0.2500614597836364,1.4453096714104696,0.2500614597836364,0.029998335271121602,1.0105187029681801,0.7133592767348336,1.2422773349797847,0.8646549215360168,1.2422479087007345,1.2093381743185931,0.30402563843710195,1.4129322875183268,0.3222008918440954
1.3103442528854434,1.3103442528854434,0.2625714846600374,0.3102753401762515,0.5868732396309072,0.4391637195211653,0.6540577706560871,1.2849497533536924,0.27937491260812414,1.5216160893224406,0.27937491260812414,0.021584738873441756,1.0138074723846242,0.8432987390932717,1.234400516573394,0.9964639054076093,1.2343807654925758,1.2310191147251321,0.3154388463105905,1.4514535842541985,0.33417572640396703
1.39765317331645,1.39765317331645,0.29559878310766896,0.3300152006569097,0.6645559746232352,0.5091248813032614,0.6640021125110358,1.3678859317975212,0.3074355139321834,1.5993896717013907,0.3074355139321834,0.07101519955365512,1.0491614273524656,0.9867229847836844,1.2286736319907396,1.1433889832587552,1.2286651226489282,1.3091146636912112,0.3594414894061712,1.5310033123248148,0.35393251176323176


==> data/exp3_errors_and_bias_mean.csv <==
NN,mean_errors,mean_est_bias,mean_ferrors,mean_fest_bias,mean_rw_errors,mean_rw_est_bias,mean_errors_eig,mean_est_bias_eig,mean_errors_FGL,mean_est_bias_FGL
30,0.1850693438325294,0.20207914588267342,0.29799037793412464,0.10676129299368321,0.39475688384545565,0.20559188258572014,0.5278894554559842,0.13545995763324675,0.46103539486643735,0.1439232401784278
40,0.22422865027569674,0.17279222822359752,0.25617594261600535,0.12537082661393437,0.373039636662101,0.15597142205086542,0.44149913587612716,0.09123013873198646,0.5193322940851074,0.13822633458117917
50,0.2448677399428432,0.16574185037773506,0.2315884040136259,0.12959771539705953,0.3682363148953488,0.17492719231372372,0.2878135825233841,0.07685150291412376,0.5574629799585313,0.12329327071840242
60,0.2018806177222346,0.14943805508617405,0.2128250939399745,0.1204392428540431,0.3157385930338513,0.14983916889199508,0.19010882822709463,0.06372970202661542,0.5717122857379351,0.11018394168165421
70,0.17795895741003712,0.15054117688334032,0.19453933648579347,0.12854403013696836,0.2765220387786711,0.15387427595978131,0.18009338769111832,0.0567396484624772,0.5939683635380895,0.10463752641179197
80,0.2129795001635017,0.12352293906245794,0.2047073340881462,0.10795141390992319,0.29798654122852375,0.12677182840686727,0.1080560073530115,0.046455332314566694,0.4999565585461583,0.09833920424827161
90,0.1503998501818108,0.13281702019358563,0.1542469274365908,0.11312247969244182,0.23330358906630086,0.1319826777705567,0.09201216506721746,0.050429537564233476,0.5737131414820685,0.09799535884716896
100,0.15316348701548896,0.11065558441596296,0.15591193692259966,0.08990835654271963,0.22656603953278523,0.11489364664213715,0.08652299046159576,0.04332341270918747,0.5428133249063617,0.08175238120282981


==> data/exp3_errors_and_bias_median.csv <==
NN,ST-group-error,ST-group-bias,FST-group-error,FST-group-bias,median_rw_errors,median_rw_est_bias,ST-Eig-group-error,ST-Eig-group-bias,median_errors_FGL,median_est_bias_FGL
30,0.0003958442010625527,0.16871935031566893,0.02745146544099645,0.10371664474560527,0.2969133706967887,0.17117744779028182,0.4557427998132745,0.1300136422116161,0.42790837143360805,0.12149756310470992
40,0.0010849234190860985,0.1485094873902974,0.010209070183602714,0.11528068786118358,0.22327274580144418,0.15019115666841887,0.3468354655660575,0.08151518662589383,0.4642573430472789,0.1436019069776529
50,0.0037770283697149054,0.15634312902403824,0.009428790667686059,0.1116827856094956,0.18834131589014957,0.15364990138402124,0.17025402791113137,0.06676299785787664,0.5619064618910852,0.09812210663968723
60,0.006320895793429352,0.1348264663790198,0.008708703703308583,0.1049863132356144,0.17254651546706157,0.14649969270740845,0.09560173365380131,0.05841288764693644,0.548067161470974,0.09327802271205565
70,0.007159101559898158,0.14089736181098325,0.012584577564770147,0.11254661260743223,0.139826574816097,0.15331214919534808,0.06709489788118037,0.05331181167064919,0.5471063042565538,0.10029806546960371
80,0.013813975986256048,0.11336456926863789,0.01686329725396494,0.10323812223384993,0.1350439864847015,0.11563769904530821,0.05290194177885341,0.04240636708246345,0.44705897104183145,0.08452391494861211
90,0.010031827242690774,0.12319280092560163,0.01227135032009893,0.10614611558923254,0.1188392497090219,0.1222620288522519,0.05293251228453094,0.04593796409269445,0.5221812007070483,0.08256701195068253
100,0.01575976514951542,0.10023088197229235,0.017219307880489712,0.08009105353426746,0.11503544131671946,0.09790796428721565,0.05101894657674762,0.039348844895814514,0.5079824524540336,0.07467334495654433


==> data/exp3_results_mean.csv <==
NN,ST-group-error,ST-group-bias,FST-group-error,FST-group-bias,ST-Rw-group-error,ST-Rw-group-bias,FST-Eig-group-error,FST-Eig-group-bias,FGL-group-error,FGL-group-bias
30,0.2393515020802123,0.19340092644244639,0.3409985096399691,0.09853560209031369,0.43184882160853194,0.19336845956026077,0.5194327381049132,0.12346356809119846,0.49307892354460464,0.14192547329262348
40,0.24921337493600987,0.18582088382487608,0.2760616256320281,0.13224331366051265,0.400977480005937,0.1904674011796596,0.45614257633002325,0.09417971024633384,0.49702174623338047,0.12832447597876928
50,0.19006897285385396,0.15748169795931577,0.21437687130221794,0.1262075236009176,0.32474569753861976,0.1613875856912912,0.33394447442214514,0.07848277025778393,0.5178064618775893,0.12439909086899714
60,0.13128952641600497,0.15796346861093835,0.1600608867734204,0.13253775447235638,0.24744137474845584,0.16478177537095953,0.1891142432274555,0.06775290839783846,0.5581050316017303,0.10731161714532426
70,0.1887613729729573,0.145495072634243,0.19220374904990536,0.12251017670528348,0.2836083259502438,0.14548184099742337,0.1352101612211024,0.05284506139715025,0.534299015094978,0.11174698290053818
80,0.10674526663344036,0.13750765733925066,0.11458625436257697,0.120009103074253,0.2015504774498551,0.13912591127195656,0.0970900605225288,0.053165507363801046,0.5410455121226704,0.09898339395346925
90,0.1420403458565905,0.12238162190172401,0.1358330890106143,0.10674488848001876,0.22578641314067455,0.12407908266376422,0.07280464340756167,0.043812901991251325,0.5680752438508002,0.09835813430770807
100,0.16308811066935935,0.11704684165572489,0.1710385655425629,0.0977552311030544,0.23515787766431548,0.11933364245676172,0.10363781044918874,0.038558683496310996,0.5567053010605596,0.09215209131809793


==> data/exp3_results_median.csv <==
NN,ST-group-error,ST-group-bias,FST-group-error,FST-group-bias,ST-Rw-group-error,ST-Rw-group-bias,FST-Eig-group-error,FST-Eig-group-bias,FGL-group-error,FGL-group-bias
30,0.0006108137956723078,0.1763185381813845,0.11345589206244668,0.09247543722381697,0.29541504716546013,0.1727024127693218,0.47672709492081633,0.11474760782472915,0.4537179966525799,0.1319179615306154
40,0.0013493357299112934,0.16943314016865707,0.011085167891433177,0.11677526297484653,0.2321628751394733,0.17328746959323077,0.3739611280935379,0.08972738544422917,0.458020283336073,0.11106465976651089
50,0.004491322332535217,0.13980571672081887,0.01164870435015683,0.10558526905946711,0.18911625829429696,0.14114466907582116,0.1912043573673377,0.06968762560317757,0.46434087541691366,0.11066064725677521
60,0.005140069390980478,0.144523821991772,0.010420436892187534,0.11830868381281759,0.15475292629521104,0.1652297656116073,0.10127058571869531,0.06825008620746699,0.5229202213744861,0.09654411481737779
70,0.009052643053852203,0.13189380903078785,0.015345478166130466,0.10643803967602379,0.14559898924750994,0.13113259287335494,0.06457410004010614,0.048224084443109695,0.4876929272331087,0.10473908542074209
80,0.008064041229445965,0.12566569528226934,0.011438233011049428,0.10992742211866327,0.12613917357738536,0.12937481228549297,0.056414577722465956,0.049665323269932705,0.5086011282553802,0.09374330803445166
90,0.010804679383685515,0.11292514644933571,0.014651229447826954,0.09627460436399089,0.11444468077981787,0.11401292002571946,0.05117430425240832,0.04292209757724062,0.545362444854659,0.08868978465051999
100,0.015468879057387818,0.10461206847356196,0.01803001985238549,0.08553473928053767,0.11772704026863859,0.11181320427377389,0.053127483047099515,0.036864419144062854,0.4919526366973591,0.08215516061124997


==> data/exp4_groupbias.csv <==
ratio_range,err_med_st,err_med_fstcg,err_med_fstcn,err_med_fstvg,err_med_fstvn,biasg_med_st,biasg_med_fstcg,biasg_med_fstcn,biasg_med_fstvg,biasg_med_fstvn,biasn_med_st,biasn_med_fstcg,biasn_med_fstcn,biasn_med_fstvg,biasn_med_fstvn,runtime_med_st,runtime_med_fstcg,runtime_med_fstcn,runtime_med_fstvg,runtime_med_fstvn,err_mean_st,err_mean_fstcg,err_mean_fstcn,err_mean_fstvg,err_mean_fstvn,biasg_mean_st,biasg_mean_fstcg,biasg_mean_fstcn,biasg_mean_fstvg,biasg_mean_fstvn,biasn_mean_st,biasn_mean_fstcg,biasn_mean_fstcn,biasn_mean_fstvg,biasn_mean_fstvn,runtime_mean_st,runtime_mean_fstcg,runtime_mean_fstcn,runtime_mean_fstvg,runtime_mean_fstvn
0.2,0.0013448012047522404,0.47933446275626546,0.2091436808632568,0.39268261877524646,0.062240322517959606,0.6112483580910719,0.018232577133346597,0.2030065429357787,0.08001710330149273,0.3298260277591026,0.6985318026043129,0.2132270298303758,0.25264402881624887,0.15541335489405878,0.37020437556333063,19.573203435487812,49.3770354949811,34.969702398986556,8.75219769848627,8.259584649960743,0.008355528221136596,0.5522226384578479,0.24629441744630126,0.43340948154169306,0.10429804182191098,0.5937863036987313,0.03187779294317564,0.22728692684505925,0.105695004700412,0.3000134099365511,0.7014858439239848,0.27700751591383954,0.28195172980973926,0.18428465442137912,0.3455549017380518,29.06301624419866,53.192632608808346,38.32915234119864,8.581157355901087,8.053287956409623
0.275,0.0012847667254888395,0.311623773221219,0.14071612163821084,0.2093328091098024,0.07096400953493748,0.47687652906702727,0.05039796235145688,0.24321225371446914,0.11833062785196065,0.2516263040619877,0.6600574715700153,0.3388513977179118,0.3505262974623507,0.24894581981969355,0.34461963948539626,31.066118367016315,58.18220780001138,31.391591074992903,9.75573424049071,6.915845737996278,0.0107397764360203,0.3912129632301288,0.22713429045974456,0.23277372293806242,0.0695990720170854,0.4649820604100029,0.04733883237189362,0.2224913232274929,0.14073924058822754,0.24753518991092718,0.642446931290537,0.33182138015730106,0.3251354016834761,0.2583232334447505,0.33624969140380534,31.15472692240728,53.49410453170422,37.42010698450613,8.92862043158966,7.408993711398216
0.35000000000000003,0.0023094093953683345,0.15680200433530184,0.09988735903372155,0.13324608071656197,0.05003317768429071,0.32957840564118956,0.06716061107827886,0.20334722192277538,0.14496586633398792,0.18750635410865651,0.5455366656337854,0.36242120069342915,0.3382972205370102,0.3131524676818494,0.31305681904593374,32.29195559347863,44.76695265102899,38.04732392099686,8.533857401984278,9.552174078504322,0.1457958165954346,0.2877198345042248,0.2131563173483774,0.23853685008314388,0.06754167613145604,0.3029300960975493,0.06067719433093732,0.1857100014305711,0.1443646281553663,0.18197971281439873,0.5068036231111899,0.3587249972689092,0.3212721974759062,0.28277382670046236,0.30412214758098755,37.31441149598686,54.346150301303716,37.27187630790286,9.195537643291754,8.699552717700135
0.42500000000000004,0.0019380506261045382,0.04902065654373259,0.03781578044074073,0.016088897140041455,0.05182101475173534,0.19125692145829798,0.06314127341370869,0.14828158349545628,0.1361845238762439,0.10655140044517018,0.5223934558109886,0.4665041188015781,0.3803227076604757,0.4181328669399799,0.3101555661539004,22.184487251506653,34.747993538476294,34.97451608450501,10.3519059830287,8.592186049500015,0.00864870202078021,0.05676389356631627,0.09656115818981001,0.035135732553358,0.05019051976215725,0.19145490609663623,0.058607769171653265,0.13347635353502546,0.13417840296008116,0.10794506531092704,0.5166939245081161,0.4546163666221788,0.3742571342658731,0.3999614558053447,0.30093938631564376,30.903990111802706,39.24992192049395,37.058682755701014,9.640465968794889,8.197446212207433
0.5,0.001372793260851219,0.01031788699259918,0.09638499424179053,0.02240623619897987,0.04494325538246262,0.07359811350861709,0.05458752749241004,0.05834017510278587,0.04121772065845159,0.02677440279997826,0.4680344223046542,0.47405869910192744,0.358274600133408,0.34925652089269443,0.2842788100721373,23.2865048435051,19.15157896000892,27.242652093496872,9.008191430475563,7.866022383474046,0.008454487740015384,0.03044999775524756,0.10508606115683441,0.10272921779593584,0.07207075626083294,0.06520366018362128,0.04498187331136535,0.05544730113841605,0.04675997000418391,0.027363945889214352,0.4978301431042185,0.5174130708172077,0.33677328676643925,0.3730692667356953,0.28010887983570176,27.83440923129092,21.055089572706493,27.841305911698147,8.911418181989575,8.621572838298743
0.5750000000000001,0.001264541614156949,0.014951773341609688,0.053956447822677486,0.007363532252390436,0.04441621981146984,0.11338440459790626,0.045199421814602084,0.03791587735850858,0.08751522188314106,0.06313794088966974,0.5096597566285643,0.4773651060831452,0.3569044711334331,0.4375621751850605,0.31191538162134075,28.01458994249697,21.68244344048435,29.217561937490245,9.58224496000912,8.986448624025797,0.006564197080895078,0.029561222222107164,0.1490281604268443,0.06941810894006113,0.05173369528279026,0.11277222933892794,0.04535785934492619,0.04971112820376416,0.0847782013756972,0.06264046300689266,0.5093882524251516,0.4877312174199213,0.3258123194933723,0.40558239161448795,0.3036213086000834,30.602555991802365,23.985842403082643,30.858908010896993,8.98795663729543,8.38149560689926
0.6500000000000001,0.0009820090729485208,0.0775351294207566,0.09905030006554869,0.06954750728841372,0.05277126087438957,0.25466311921538975,0.04059387707387736,0.10582857762565578,0.11820500154437771,0.14476599973384136,0.562284246400964,0.3919728493895426,0.3207580455601009,0.3083120269805324,0.3126896507005946,25.138850748015102,30.40436849949765,38.76283198501915,9.298772946029203,9.142230716504855,0.009488808845778029,0.09429078942294097,0.13610847595680833,0.16141692062325264,0.08692128673064155,0.25484732135801813,0.04147115822607313,0.1145524139762856,0.12176879752631639,0.13154616701064126,0.5557827698434095,0.3986248653499185,0.32046126496561517,0.3301004162296425,0.2991692859264259,27.912495664902963,34.2592471558135,39.43873689920292,8.94033827271196,9.190907236299244
0.7250000000000001,0.0011071201857942993,0.18208206555620887,0.22017716704994617,0.1891449117130884,0.077255292060701,0.3998630105698773,0.03578147346515742,0.08643742780646341,0.11298663005994698,0.1890454890251432,0.6900288367096679,0.32220180708352497,0.23695897036912178,0.25798453539881855,0.3632716489105555,23.391181476501515,40.20220333398902,40.50902522000251,10.118212815985316,8.296111832984025,0.007711781523777406,0.18769970689205606,0.27726787446485235,0.2107833515062209,0.08129383263596565,0.39105864538920176,0.0369275633912259,0.08824133931271926,0.10558509018900149,0.1920478765536236,0.6917159189384318,0.3388136976122777,0.23719556209285364,0.2712459565496418,0.35091270933679347,26.607575730909595,44.7239813111024,39.90989217459573,8.784241355600534,8.005816304078326
0.8,0.0013353529171803952,0.3341370276364124,0.2816340884245502,0.2867051785994563,0.07731901170293069,0.5490798327448159,0.026889090114281457,0.08985822616222222,0.10118000383377419,0.27294198269918346,0.7593491615195862,0.2477818330573692,0.22220243815395108,0.24429922889079037,0.37731474385950114,30.702940445014974,54.22653087400249,34.19352933997288,9.903369615465635,8.059664995002095,0.00638198672607859,0.4675984228816432,0.4450373411492799,0.41543360856038963,0.11815301099818183,0.5405965869430582,0.026669949785863047,0.08945698423082307,0.10660916152130666,0.2476017086111714,0.7522748677002339,0.28814510892303175,0.2045367029966969,0.23238057586698418,0.3527019067856989,34.5143272897054,51.32104321339866,35.389629770291506,9.48002220238559,7.934989919286454


==> data/exp4_indivbias.csv <==
ratio_range,err_med_st,err_med_fstcg,err_med_fstcn,err_med_fstvg,err_med_fstvn,biasg_med_st,biasg_med_fstcg,biasg_med_fstcn,biasg_med_fstvg,biasg_med_fstvn,biasn_med_st,biasn_med_fstcg,biasn_med_fstcn,biasn_med_fstvg,biasn_med_fstvn,runtime_med_st,runtime_med_fstcg,runtime_med_fstcn,runtime_med_fstvg,runtime_med_fstvn,err_mean_st,err_mean_fstcg,err_mean_fstcn,err_mean_fstvg,err_mean_fstvn,biasg_mean_st,biasg_mean_fstcg,biasg_mean_fstcn,biasg_mean_fstvg,biasg_mean_fstvn,biasn_mean_st,biasn_mean_fstcg,biasn_mean_fstcn,biasn_mean_fstvg,biasn_mean_fstvn,runtime_mean_st,runtime_mean_fstcg,runtime_mean_fstcn,runtime_mean_fstvg,runtime_mean_fstvn
0.2,0.001781885048253659,0.004099401144126722,0.15731961994184604,0.02322140024737786,0.08050324557304225,0.07906728434694721,0.05533890618346528,0.06962232840431977,0.045954100943259815,0.030486439136216386,0.6996190816140597,0.6667416282923062,0.35495562533955344,0.5461846147300513,0.32940346546468213,24.446241989528062,21.490826339519117,34.30986868351465,10.262883243500255,8.99211874298635,0.010020268141255841,0.026921113685901044,0.2387017324667391,0.05695354420945633,0.1217858683270517,0.10166472207574084,0.06896491202123955,0.08468944888656374,0.05651066341477447,0.03662481341128355,0.6916786989778495,0.668283873459555,0.3628159713045672,0.5076288621646088,0.3195389839890562,26.765330519113924,24.77608434610884,34.68894412849913,9.729016719094943,9.40595306289615
0.275,0.0023743150750622183,0.005425849561230833,0.14016805982040084,0.02059358411471162,0.0681397191585546,0.09692878056206683,0.0552566825696474,0.07537554166292154,0.06792727254602964,0.042811372247907604,0.6167621450544445,0.6128165811489699,0.3528070673208774,0.4624149335953558,0.31938642334258227,27.099620755005162,34.362056490499526,32.8474889464851,8.589105193532305,8.152391630021157,0.051808405849615866,0.030431119410024098,0.20672838280035916,0.03747590926870087,0.08982570737269367,0.10147026563990198,0.06596402667614891,0.08007661620813593,0.06699893217428565,0.04376206415840051,0.5948965358609228,0.5834148823857719,0.3522323168245739,0.4707754993362063,0.3118093031865493,34.12970188389299,43.474156616802794,39.67632492989651,9.190966577618383,8.447647638304625
0.35000000000000003,0.0025994275510541386,0.0063176713409391376,0.11546898731034547,0.0238969607858245,0.059073334225221416,0.09697211753011933,0.06395603004632172,0.06733923939823748,0.05927791700381216,0.043772258077082946,0.5701856898917728,0.5417382315813692,0.32956511720737863,0.42747906332238195,0.3153104791858513,22.01139430247713,27.00843939348124,31.015331890521338,9.457117040990852,8.940685349021805,0.010693063315235743,0.023346635114601826,0.13466218928632934,0.04345530406996101,0.08635790853987882,0.10869619090852851,0.0641589109286794,0.07607425327031977,0.06565387363521327,0.047676006347809836,0.5541866777625832,0.5184964690493838,0.32381213402950526,0.39858562350049187,0.2814696130613465,30.097245418583043,32.7344479306892,33.32143154310761,9.423308432201157,8.933492088102502
0.42500000000000004,0.001414604240087088,0.016818404216788867,0.12837995987079237,0.03274955628759747,0.07081332507806301,0.1671464380941285,0.12032289782269608,0.12570792389311852,0.10600906800009485,0.07547295269234419,0.516406242534208,0.4784258240183221,0.35410550857723777,0.3998702049941314,0.29463087212127204,27.098424856492784,34.9163150114764,30.285453719989164,9.734860005497467,8.87264030901133,0.008392039457319374,0.04779471791293545,0.17518239581774644,0.050362387974830926,0.08684080284030721,0.1743164358354545,0.10993495276339645,0.12104718700945798,0.10875435515435042,0.07657304619871329,0.540994281706406,0.47895434112203955,0.32724571036048156,0.3733897744515175,0.27249657012730943,27.24136131730047,31.43997586527839,35.358679664501686,9.51257115349872,8.99959326799726
0.5,0.00272777882191649,0.005601024534789081,0.08525340319005575,0.02084871771899737,0.053601444501216775,0.10033039759722981,0.05952700928774428,0.057153923888684705,0.05744763828813247,0.04418066441936026,0.49622808591530077,0.4671738703538003,0.3240622292212397,0.37839396848875106,0.28861116416116783,28.82626587699633,22.180544713512063,31.38612029349315,9.982088037504582,8.637409748014761,0.0102627555532324,0.03308443649770851,0.16330967146303582,0.02387517124394662,0.055409657448391526,0.10674451253572363,0.06050257097192473,0.06593001487625512,0.07072450452809603,0.052599166676179844,0.4981759453289173,0.4581557511689948,0.32847877120530666,0.3817066759818581,0.2843448139073018,28.73757861930062,28.316743023711023,31.307034529396333,9.567151978594485,9.078327686502599
0.5750000000000001,0.0017491311878223,0.006228907409424061,0.15665834376046778,0.030941688741924413,0.06847652036770786,0.09386475927606805,0.06641335513464203,0.04922349782946332,0.06523028383013799,0.05208684251901929,0.5182234904028641,0.48915327961622623,0.3175747879940729,0.39173232959404236,0.2867878065986096,23.830510016996413,34.596996776992455,25.208265025023138,9.346285195992095,8.820826501498232,0.0161147192611571,0.02446181996687419,0.15599371236844453,0.05204913679272834,0.0853817231803774,0.11518724168993962,0.07261247507570001,0.07004971573523107,0.07640431175806882,0.057172965085281045,0.5168178572083254,0.4803985652148624,0.3005241239571196,0.3720784215251665,0.2749469652418319,30.00917797400034,36.06421512360102,32.08676135679707,9.534459124406567,8.919361979997484
0.6500000000000001,0.0014785272180583425,0.011694850581527543,0.09133246531630941,0.034748361869490096,0.07284528184083798,0.15316039814214913,0.07912173842429396,0.07032305101381142,0.07981680925697035,0.051880701537498415,0.5987960079280752,0.543070714026251,0.38606536312157935,0.42346100220691113,0.3082092320069083,23.32454688148573,22.71733370650327,38.234905509016244,9.886631183995632,8.674371247499948,0.007358612258660628,0.017642478485322743,0.14606241319903962,0.03769102137208788,0.08037645517924061,0.13207526748166676,0.08104262589507118,0.07963995975185127,0.08000560153159418,0.05542633782071871,0.597629031744398,0.5551144041195107,0.37135803880558726,0.4370043746215579,0.3032648425994301,24.332031441899016,27.565380008198552,37.05218536360771,9.686607967398595,8.87194361150614
0.7250000000000001,0.002265599984590025,0.005364747477558931,0.1777999595367844,0.016699007529404307,0.062240321432559614,0.07678486099620327,0.05294285697295234,0.058684932440039826,0.053856520332488764,0.028989446979004525,0.6331102901942226,0.6179140988057048,0.3422283156262311,0.48953840709141616,0.32854187506728577,23.011054240021622,21.992855046497425,37.967300528485794,9.78883634597878,8.10120470597758,0.011110320700664773,0.015095423561630465,0.18655214764965727,0.019003883069911263,0.06954875919885899,0.08508836833811755,0.057184011984005675,0.06361833436008615,0.060561368754604904,0.03957732282950669,0.6270802738009852,0.6084874241867793,0.3408746716162644,0.504967897484708,0.33106931103443477,26.85060712651466,23.773487922892674,38.823971275694205,9.392651637701784,8.690218315290986
0.8,0.002720247395887347,0.008680200181156512,0.22445966880984192,0.044006990800710286,0.09468290072872136,0.10520883479447732,0.07308723930487296,0.07845005407614783,0.05630205669435839,0.03652479351677948,0.725545286855759,0.6854983268906272,0.37690025707813124,0.48077630596371523,0.3203241884342294,22.974371652526315,18.29366703800042,36.521200081013376,9.274926545011112,9.865019175951602,0.009584814770064929,0.020254721935118167,0.2566161026200676,0.047818166052635495,0.11697972262841479,0.11443089754289357,0.07391278184730941,0.08393121783206701,0.07050431507769542,0.0497459588021001,0.7094308998320201,0.6761105857421162,0.3392923374430149,0.48973489393675973,0.31462209438046795,23.729705514002127,22.00525390599505,38.990594908694035,9.568984872096916,9.562607948482036


==> data/finance_algconn.csv <==
data,time,corr,st,strw,fstg,fstn
2020-01-09,0,0.07687376457887869,0.2607556786158535,0.30861615650000906,0.1044844338054812,0.39815593226451135
2020-01-13,2,0.1087008646787847,0.14721448138899634,0.22058276600365767,0.19852582391718884,0.3462907640768777
2020-01-15,4,0.08536267731846041,0.21631772003528676,0.327018208334931,0.15867769845506333,0.2653224297463621
2020-01-17,6,0.17829895526353987,0.9318738121839368,0.9748424812082587,0.6406424206185669,0.6986899993289971
2020-01-22,8,0.1264280144792324,0.38869702182223137,0.27946468143307646,0.22590016161423584,0.38975530627792104
2020-01-24,10,0.22178392516178996,0.2064339675289182,0.1684921047860834,0.16988457872177323,0.32181699141034087
2020-01-28,12,0.11341408532269869,0.2273422982523942,0.1416059453885544,0.21286936904884404,0.24469406990950435
2020-01-30,14,0.14194790482548192,0.2786115570691721,0.23515683845801538,0.1682341498508758,0.21126024371679594
2020-02-03,16,0.15986787258303517,0.2681728031007026,0.2607730834249795,0.1732126398792396,0.15788904524185934
2020-02-05,18,0.05272923537366961,0.16611046207013846,0.20336757076614093,0.18506052936597098,0.16693954512714776
2020-02-07,20,0.15581942730415296,0.24770930977219408,0.37297929510705147,0.11327646296480635,0.3692295285151313
2020-02-11,22,0.1410132622326254,0.150954266999398,0.3189012569519168,0.042268143461740446,0.2896987629678921
2020-02-13,24,0.22480169410590078,0.1701683177930122,0.13409493451669735,0.0682793414215425,0.3166198920061556
2020-02-18,26,0.3238348916189377,0.2918238843753771,0.24803751688572123,0.22181114133601437,0.37478927406379814
2020-02-20,28,0.3021556012316035,0.3942595124934084,0.3992301432346544,0.2155913924244992,0.41847563006002403
2020-02-24,30,0.22731505153585713,0.1591518412519384,0.15504473703127195,0.04173975402382871,0.3282555849632464
2020-02-26,32,0.24908670004991698,0.12241039524558145,0.15550312955428328,0.08208754649559102,0.17604682384802148
2020-02-28,34,0.14579020697531955,0.09301994567960807,0.21127755477085158,0.15154923538260934,0.27541983189430713
2020-03-03,36,0.2407616283951781,0.1631051899065972,0.33057830779909314,0.20963116854023353,0.1964297837849352
2020-03-05,38,0.14501851744244015,0.1538006780627205,0.2763238067077066,0.031042111582001975,0.05374975743261304
2020-03-09,40,0.13952967618992093,0.1744038837869751,0.3083084379418812,0.03867909700846841,0.15838437276751335
2020-03-11,42,0.11399797726555326,0.05416015132346107,0.23064962459751914,0.07165125816022198,0.11051766150265874
2020-03-13,44,0.10181352197098056,0.1645696163603627,0.35119666691904355,0.029313151625932562,0.08376358619954546
2020-03-17,46,0.18016488791507557,0.14670717214436338,0.14552103753596282,0.07487805805363015,0.10522237423937329
2020-03-19,48,0.11862109803091346,0.354956209055461,0.3485702211089073,0.04306004697629352,0.17170822526151325
2020-03-23,50,0.07077493019744625,0.0784588481483072,0.2664897491008498,0.10064836323893715,0.10752673961860915
2020-03-25,52,0.32890378947571824,0.3300627883232172,0.16945282325908595,0.2797084334155537,0.22947094483763988
2020-03-27,54,0.18286242761824517,0.2617926684440844,0.11795542284477271,0.16008139860630272,0.3672308626756734
2020-03-31,56,0.1766925060271726,0.1756557678972166,0.3268482679947615,0.19000578297616172,0.11845934920836598
2020-04-02,58,0.17149680819691782,0.24960944729502593,0.26000964462352383,0.1179458931382244,0.17066715161224771
2020-04-06,60,0.15655331869099914,0.2642798450132075,0.26132862469431806,0.2667149652024454,0.21018449919801624
2020-04-08,62,0.10829994426998063,0.33131495644200054,0.19104826831936764,0.058706951049268756,0.3675650054333909
2020-04-13,64,0.08128897152381559,0.43172600494984154,0.22191384982277804,0.17042389508211533,0.365659884893773
2020-04-15,66,0.07718077841302018,0.3298023187565222,0.22796017813744432,0.06609166428565363,0.18269578061712197
2020-04-17,68,0.17171449019212173,0.15383800489074903,0.06589305607186097,0.04754642321345657,0.1432487328204573
2020-04-21,70,0.16947965855254787,0.2812192811265706,0.36347124688913107,0.15609891589394606,0.22587646128814765
2020-04-23,72,0.0916565994340191,0.08363862766116366,0.10036780899380178,0.025730908346347402,0.04199744585053837
2020-04-27,74,0.18204893754360124,0.23664006753931013,0.11442161520638454,0.16957057557369382,0.1556067804903512
2020-04-29,76,0.16554739887946898,0.6002784252351948,0.5275698590212833,0.4559039212829296,0.35858101444301144


==> data/finance_results.csv <==
data,time,corr,st,strw,fstg,fstn,strat1
2020-01-09,0,710.0,710.0,710.0,710.0,710.0,710.0
2020-01-13,2,710.0,710.0,710.0,715.935770810251,715.935770810251,715.935770810251
2020-01-15,4,710.0,713.361799451957,710.0,719.3256757144011,719.3256757144011,719.3256757144011
2020-01-17,6,710.0,721.8573456041152,718.455509914697,727.8922466762311,727.8922466762311,727.8922466762311
2020-01-22,8,710.0,720.6517307224836,718.455509914697,726.6765525641451,726.6765525641451,726.6765525641451
2020-01-24,10,707.2188178745891,720.6517307224836,718.455509914697,723.8300457487273,723.8300457487273,723.8300457487273
2020-01-28,12,707.2188178745891,720.6517307224836,718.455509914697,721.2997650584614,721.2997650584614,721.2997650584614
2020-01-30,14,707.2188178745891,719.0863944939387,718.455509914697,719.733021226798,719.733021226798,719.733021226798
2020-02-03,16,707.2188178745891,711.185778877796,718.455509914697,719.733021226798,719.733021226798,711.8253011106921
2020-02-05,18,707.2188178745891,711.185778877796,718.455509914697,736.5262148491895,719.733021226798,728.433987601821
2020-02-07,20,707.2188178745891,711.185778877796,718.455509914697,736.5262148491895,714.1454723150401,722.7788899271662
2020-02-11,22,707.2188178745891,711.185778877796,718.455509914697,736.5262148491895,721.5707775191655,730.2939608207901
2020-02-13,24,710.5188411665657,711.185778877796,718.455509914697,736.5262148491895,724.9377699017764,733.7016573070646
2020-02-18,26,712.5965700597441,713.2654580581055,718.455509914697,738.679995591531,727.0576632290356,735.8471783601822
2020-02-20,28,715.8027128822955,716.4746103681358,718.455509914697,742.0034939993742,730.3288699769819,739.1579312440984
2020-02-24,30,690.5545248970824,691.2027228443151,718.455509914697,742.0034939993742,704.568307368945,713.0859451186685
2020-02-26,32,669.393142072123,691.2027228443151,718.455509914697,742.0034939993742,704.568307368945,691.2341084747725
2020-02-28,34,669.393142072123,691.2027228443151,718.455509914697,742.0034939993742,668.4947512553257,655.8432568867587
2020-03-03,36,681.2699326187893,691.2027228443151,718.455509914697,755.1685826882805,680.3556019919021,667.4796369210318
2020-03-05,38,681.2699326187893,691.2027228443151,718.455509914697,755.1685826882805,680.3556019919021,670.4679416678566
2020-03-09,40,681.2699326187893,691.2027228443151,718.455509914697,755.1685826882805,680.3556019919021,604.1322522201335
2020-03-11,42,681.2699326187893,691.2027228443151,718.455509914697,755.1685826882805,680.3556019919021,600.243043706704
2020-03-13,44,681.2699326187893,691.2027228443151,718.455509914697,755.1685826882805,680.3556019919021,583.7159022366509
2020-03-17,46,681.2699326187893,691.2027228443151,718.455509914697,755.1685826882805,680.3556019919021,544.3286211735694
2020-03-19,48,681.2699326187893,651.035546467872,718.455509914697,755.1685826882805,680.3556019919021,512.696593389516
2020-03-23,50,681.2699326187893,651.035546467872,718.455509914697,755.1685826882805,680.3556019919021,473.4689928284601
2020-03-25,52,774.4665440279344,740.0961433512184,718.455509914697,858.4744084402821,773.4271344682285,538.2387758853681
2020-03-27,54,795.2641154890216,759.9707299916801,718.455509914697,881.5279321783031,794.1967935620712,552.6926725590508
2020-03-31,56,795.2641154890216,759.9707299916801,718.455509914697,887.5153794869518,794.1967935620712,556.4466299029164
2020-04-02,58,795.2641154890216,737.9583821308589,718.455509914697,887.5153794869518,794.1967935620712,540.3293028796261
2020-04-06,60,795.2641154890216,783.8551022466033,718.455509914697,942.713675159279,843.5912158405844,573.934643485682
2020-04-08,62,795.2641154890216,821.9938416365026,718.455509914697,942.713675159279,884.6364363671078,601.8596308105062
2020-04-13,64,795.2641154890216,824.2082817681344,718.455509914697,945.2533328661478,887.0196347894888,603.4810323984094
2020-04-15,66,795.2641154890216,816.8031336495638,718.455509914697,945.2533328661478,879.0501543499021,598.0590213236467
2020-04-17,68,795.2641154890216,816.8031336495638,718.455509914697,945.2533328661478,879.0501543499021,623.4671407609096
2020-04-21,70,795.2641154890216,816.8031336495638,718.455509914697,945.2533328661478,835.5094910597176,592.5858847665453
2020-04-23,72,795.2641154890216,816.8031336495638,718.455509914697,945.2533328661478,835.5094910597176,606.1775059030668
2020-04-27,74,826.4510546700135,848.8347432190567,718.455509914697,982.3222230984187,868.2746858865935,629.9492575026715
2020-04-29,76,826.4510546700135,885.1276458458962,749.1738989431268,1024.3225359695555,905.3987655498823,656.8834602376958


==> data/finance_results_5d.csv <==
date,time,corr,st,strw,fstg,fstn,str1
15-Aug-2019,1,1120,1120,1120,1120,1120,1120
22-Aug-2019,2,1143.40497609643,1143.40497609643,1143.40497609643,1143.40497609643,1143.40497609643,1143.40497609643
29-Aug-2019,3,1142.12971455337,1142.12971455337,1142.12971455337,1142.12971455337,1142.12971455337,1142.12971455337
06-Sep-2019,4,1161.97884727323,1161.97884727323,1161.97884727323,1161.97884727323,1161.97884727323,1161.97884727323
13-Sep-2019,5,1164.26969008188,1164.26969008188,1164.26969008188,1164.26969008188,1164.26969008188,1164.26969008188
20-Sep-2019,6,1180.79928355939,1180.79928355939,1180.79928355939,1180.79928355939,1180.79928355939,1180.79928355939
27-Sep-2019,7,1155.16709583812,1155.16709583812,1155.16709583812,1155.16709583812,1155.16709583812,1155.16709583812
04-Oct-2019,8,1151.32766063056,1151.32766063056,1151.32766063056,1151.32766063056,1151.32766063056,1151.32766063056
11-Oct-2019,9,1150.3235082625,1150.3235082625,1150.3235082625,1150.3235082625,1150.3235082625,1150.3235082625
18-Oct-2019,10,1166.56379954612,1166.56379954612,1166.56379954612,1166.56379954612,1166.56379954612,1166.56379954612
25-Oct-2019,11,1179.10523688183,1179.10523688183,1179.10523688183,1179.10523688183,1179.10523688183,1179.10523688183
01-Nov-2019,12,1195.32308906809,1195.32308906809,1195.32308906809,1195.32308906809,1195.32308906809,1195.32308906809
08-Nov-2019,13,1197.43428409902,1197.43428409902,1197.43428409902,1197.43428409902,1197.43428409902,1197.43428409902
15-Nov-2019,14,1219.85023253981,1219.85023253981,1219.85023253981,1219.85023253981,1219.85023253981,1219.85023253981
22-Nov-2019,15,1218.30849214969,1218.30849214969,1218.30849214969,1218.30849214969,1218.30849214969,1218.30849214969
02-Dec-2019,16,1215.52148155225,1215.52148155225,1215.52148155225,1215.52148155225,1215.52148155225,1215.52148155225
09-Dec-2019,17,1226.21779545652,1226.21779545652,1226.21779545652,1215.52148155225,1226.21779545652,1226.21779545652
16-Dec-2019,18,1238.03804327965,1238.03804327965,1238.03804327965,1227.23862119867,1238.03804327965,1238.03804327965
23-Dec-2019,19,1261.43917419466,1261.43917419466,1261.43917419466,1250.43562374194,1261.43917419466,1261.43917419466
31-Dec-2019,20,1265.1874119965,1265.1874119965,1265.1874119965,1254.1511656163,1265.1874119965,1265.1874119965
08-Jan-2020,21,1265.28064767291,1265.28064767291,1265.28064767291,1254.24358799668,1265.28064767291,1265.28064767291
15-Jan-2020,22,1286.60470290766,1286.60470290766,1286.60470290766,1275.38163321808,1286.60470290766,1286.60470290766
23-Jan-2020,23,1284.97062337929,1284.97062337929,1284.97062337929,1273.76180778686,1284.97062337929,1284.97062337929
30-Jan-2020,24,1253.47801138804,1253.47801138804,1253.47801138804,1242.54390626285,1253.47801138804,1253.47801138804
06-Feb-2020,25,1270.52984915979,1270.52984915979,1270.52984915979,1259.44700063018,1270.52984915979,1270.52984915979
13-Feb-2020,26,1291.60060339316,1291.60060339316,1291.60060339316,1280.33395439815,1291.60060339316,1291.60060339316
21-Feb-2020,27,1295.01877057379,1295.01877057379,1295.01877057379,1283.72230486166,1295.01877057379,1295.01877057379
28-Feb-2020,28,1148.4794787087,1295.01877057379,1295.01877057379,1283.72230486166,1295.01877057379,1148.4794787087
06-Mar-2020,29,1162.16967436074,1295.01877057379,1310.45575544893,1283.72230486166,1295.01877057379,1162.16967436074
13-Mar-2020,30,1015.71301176859,1295.01877057379,1310.45575544893,1283.72230486166,1295.01877057379,1015.71301176859
20-Mar-2020,31,829.613380325018,1295.01877057379,1070.35315728735,1283.72230486166,1295.01877057379,829.613380325018
27-Mar-2020,32,928.89801931667,1450.00116860775,1198.44851994076,1437.35278940591,1450.00116860775,928.89801931667
03-Apr-2020,33,912.576042955132,1424.52271531572,1177.39018198953,1412.09658499594,1424.52271531572,912.576042955132
13-Apr-2020,34,1050.77302770677,1640.24692316295,1355.6895952639,1625.93902775019,1640.24692316295,1050.77302770677
20-Apr-2020,35,1072.29306883833,1673.83950721453,1383.45438849938,1659.23858325072,1673.83950721453,1072.29306883833
27-Apr-2020,36,1110.5895278768,1733.61992358378,1432.86383248483,1718.49753426432,1733.61992358378,1110.5895278768
04-May-2020,37,1105.89950525729,1726.29884189595,1426.81284459386,1711.24031446802,1726.29884189595,1105.89950525729
11-May-2020,38,1147.56176507541,1791.33324197741,1480.5647878407,1775.70741862503,1791.33324197741,1147.56176507541
18-May-2020,39,1158.50870426357,1808.42131223423,1494.68834370487,1792.646429421,1808.42131223423,1158.50870426357
26-May-2020,40,1177.16075006015,1808.42131223423,1518.75289784744,1821.50812305833,1808.42131223423,1177.16075006015
02-Jun-2020,41,1219.9319885059,1874.12892196552,1573.9356265705,1887.69123208419,1874.12892196552,1219.9319885059
09-Jun-2020,42,1284.76750418669,1973.7329296092,1657.58531274854,1988.01603349232,1973.7329296092,1284.76750418669
16-Jun-2020,43,1235.09071344233,1897.41661758392,1593.49315719977,1911.14745130106,1897.41661758392,1235.09071344233
23-Jun-2020,44,1211.19586088026,1860.70798571378,1562.66442240681,1874.17317396564,1860.70798571378,1211.19586088026
30-Jun-2020,45,1199.19088777369,1842.26526307151,1547.17580906896,1855.5969888273,1842.26526307151,1199.19088777369
08-Jul-2020,46,1194.46351896152,1842.26526307151,1541.07663775161,1848.28198049762,1842.26526307151,1194.46351896152
15-Jul-2020,47,1231.08743663585,1898.7516858529,1588.32819714617,1904.95288422814,1898.7516858529,1231.08743663585
22-Jul-2020,48,1251.39122846695,1930.066974939,1614.52380609695,1936.37044699292,1930.066974939,1251.39122846695
29-Jul-2020,49,1266.0551150289,1952.68362953402,1633.44290462154,1959.06096609733,1952.68362953402,1266.0551150289
05-Aug-2020,50,1269.10642170655,1957.38977267692,1637.37964890957,1963.78247919482,1957.38977267692,1269.10642170655
12-Aug-2020,51,1283.23078712304,1979.17430385487,1655.6026663738,1985.6381572217,1979.17430385487,1283.23078712304
19-Aug-2020,52,1259.79310730534,1943.02550341877,1625.36376812636,1949.37129717612,1943.02550341877,1259.79310730534
26-Aug-2020,53,1248.09774463168,1924.98731300887,1610.27460893456,1931.27419522034,1924.98731300887,1248.09774463168
02-Sep-2020,54,1273.2412227735,1963.76702928998,1642.71429934039,1970.1805635094,1963.76702928998,1273.2412227735
10-Sep-2020,55,1207.38362461589,1862.19241987824,1557.74593963078,1868.27421809049,1963.76702928998,1207.38362461589
17-Sep-2020,56,1244.37291954998,1862.19241987824,1605.46890258858,1868.27421809049,1963.76702928998,1244.37291954998
24-Sep-2020,57,1166.80339379324,1862.19241987824,1505.39001190038,1868.27421809049,1963.76702928998,1166.80339379324
01-Oct-2020,58,1201.77095552694,1862.19241987824,1550.50456886382,1924.26393701321,1963.76702928998,1201.77095552694
08-Oct-2020,59,1258.45821260768,1862.19241987824,1623.64150955608,1924.26393701321,1963.76702928998,1258.45821260768
15-Oct-2020,60,1246.58806228794,1844.62766983188,1608.32684229838,1906.1137100463,1963.76702928998,1246.58806228794
22-Oct-2020,61,1245.39779794598,1842.86638668951,1606.7911833678,1904.29371894465,1961.89198977886,1245.39779794598
29-Oct-2020,62,1181.62419274985,1748.49795792901,1524.5115561437,1806.77975512543,1861.42856724836,1181.62419274985
05-Nov-2020,63,1262.72132856326,1868.50072804295,1629.14170968682,1930.78251682018,1989.18198178686,1262.72132856326
12-Nov-2020,64,1314.53146008101,1945.1663123418,1695.98626543371,2010.00355622597,2070.79918247705,1314.53146008101
19-Nov-2020,65,1314.53146008101,1998.34312561612,1742.35101295199,2064.95288529463,2127.4105378951,1350.46802424647
27-Nov-2020,66,1314.53146008101,2039.51884358551,1778.2520316476,2107.50109262451,2171.24568071446,1378.29432183282
04-Dec-2020,67,1314.53146008101,2112.66365530932,1842.02683346491,2183.08400332552,2249.11471194282,1427.72513684467
11-Dec-2020,68,1299.58222827356,2088.6378334302,1821.07877176746,2158.25734088958,2223.53712919839,1411.48863381971
18-Dec-2020,69,1301.691385463,2092.02758854279,1824.03429185727,2161.76008499316,2227.14581914505,1413.77940952829
28-Dec-2020,70,1290.23867919349,2073.62124603576,1807.98584196857,2142.74021319016,2207.55066228154,1401.34051618688
05-Jan-2021,71,1309.95793877607,2105.31327037662,1835.61804887287,2175.48861173324,2241.28958613587,1422.75779180254
12-Jan-2021,72,1367.26656453519,2197.41745689002,1915.92348821991,2270.66286046488,2339.3425253239,1485.00123597944
20-Jan-2021,73,1390.63340512939,2234.97173106442,1948.66697796883,2309.46891224724,2379.32232538801,1510.38018406708
27-Jan-2021,74,1338.59978700697,2151.3453309365,1875.75330208172,2223.0550356625,2290.29472917701,1453.86597591738
03-Feb-2021,75,1372.5327823304,2205.8811165853,1923.30293464946,2279.40863504378,2348.3528292072,1490.72092527607
10-Feb-2021,76,1412.84598328281,2270.67091969591,1979.79302267872,2346.35804385948,2417.32722510488,1534.50547672597
18-Feb-2021,77,1410.00339966036,2266.10243024648,1975.80976669138,2341.63727526418,2412.46366965617,1531.41811958421
25-Feb-2021,78,1417.86408382437,2278.73581502537,1986.82478732741,2354.69176226184,2425.91300954349,1539.95568351065
04-Mar-2021,79,1396.69715163229,2244.71714777046,1957.16398554062,2319.5391679944,2389.6971713946,1516.96607688787
11-Mar-2021,80,1458.87202144982,2344.64217180068,2044.28839606179,2422.79494226026,2496.07607419479,1584.49479507698
18-Mar-2021,81,1446.40253813141,2324.60170490637,2026.81515668375,2402.08647662911,2474.7412494048,1570.95157050018
25-Mar-2021,82,1451.46453148769,2332.73714305447,2033.90842746215,2410.49308921817,2483.40213282607,1576.44944968889
01-Apr-2021,83,1485.06785510076,2386.74309319777,2080.99609760819,2466.29919235528,2540.89617675232,1612.94633946356
09-Apr-2021,84,1487.83464609185,2391.18977168833,2084.87314688616,2470.89408972869,2545.63005381186,1615.95137750664
16-Apr-2021,85,1525.43085537047,2451.61293182743,2137.55596843196,2533.33130447347,2609.95577744013,1656.78497842621
23-Apr-2021,86,1543.92547708205,2481.33676598074,2163.47211460424,2564.04590814193,2641.59939118885,1676.87216318817
30-Apr-2021,87,1550.2491765241,2491.49996890438,2172.33338906799,2574.54787596316,2652.41900706029,1683.74039337165
07-May-2021,88,1592.38205930208,2559.21429362123,2231.37336110753,2644.51928798318,2724.50681126293,1729.50131858081
14-May-2021,89,1581.3161881238,2541.42965737431,2215.86697555111,2626.1418454603,2705.57351493391,1717.48257051575
21-May-2021,90,1583.38624284201,2544.75656852133,2218.7677021244,2629.57965085222,2709.11530199845,1719.73087665796
28-May-2021,91,1593.79791813765,2561.48980667953,2233.35737598029,2646.8706495662,2726.92929336687,1731.0390963451
07-Jun-2021,92,1636.07193041877,2629.43094922542,2292.59510999029,2717.07643981911,2799.25856492988,1776.95330365157
14-Jun-2021,93,1656.10873015242,2661.63331170322,2320.67227960316,2750.35218734186,2833.54078823889,1798.71546264919
21-Jun-2021,94,1650.90007900237,2653.26217087314,2313.37350017039,2741.70201551266,2824.6289787564,1793.05829703405
28-Jun-2021,95,1651.04868714803,2653.50100808454,2313.58174181412,2741.94881376391,2824.88324179755,1793.21970175622
06-Jul-2021,96,1663.86770966089,2674.10324072935,2331.54478352483,2763.2377701989,2846.81611522198,1807.14256418072
13-Jul-2021,97,1670.91480073339,2685.42905044684,2341.41973231657,2774.94109739764,2858.87342741944,1814.79647690277
20-Jul-2021,98,1650.13528877151,2652.03302986456,2312.3018148057,2740.43190416913,2823.3204509562,1792.22765108136
27-Jul-2021,99,1681.43621206346,2702.33865207647,2356.16317709856,2792.41433821734,2876.87517308431,1826.22388194189
03-Aug-2021,100,1705.92529736523,2741.69655414269,2390.47924607276,2833.08413730689,2918.77509233832,1852.82171069338
10-Aug-2021,101,1688.7078616481,2714.02536346995,2366.35279527448,2804.49059684491,2889.31669659102,1834.1216898024
17-Aug-2021,102,1698.61729827614,2729.95142324441,2380.23869205801,2820.94751190674,2906.27137617383,1844.88442328994
24-Aug-2021,103,1700.03921173642,2732.23666705923,2382.23119115616,2823.30892859665,2908.70421751673,1846.42877703978
31-Aug-2021,104,1724.42066975536,2771.42159475726,2416.39644415597,2863.79998765097,2950.41999047026,1872.90971077446
08-Sep-2021,105,1735.35090609495,2788.98824398539,2431.71276730612,2881.95217710412,2969.12122060656,1884.7811445496
15-Sep-2021,106,1730.36316514294,2780.97214140328,2424.72354494744,2873.66887783306,2960.58738030285,1879.36391160424
22-Sep-2021,107,1712.67604563408,2752.54609327267,2399.93893557795,2844.29531863174,2930.32537295857,1860.15376267436
29-Sep-2021,108,1713.81458103386,2754.37590292915,2401.53434262673,2846.1861204071,2932.27336492033,1861.39033681414
06-Oct-2021,109,1701.35840956807,2734.35683032478,2384.07975688344,2825.49976219094,2910.96131621784,1847.86157036722
13-Oct-2021,110,1715.70190704705,2757.40913963353,2404.17901509396,2849.32046245487,2935.50250992857,1863.44017956973
20-Oct-2021,111,1777.62129418033,2856.92356186535,2490.94542280259,2952.15194854046,3041.4442913047,1930.69141558257
27-Oct-2021,112,1768.98154019432,2843.03808647632,2478.83870709433,2937.80363563028,3026.66199176483,1921.30769650351
03-Nov-2021,113,1803.10316182963,2897.87702497133,2526.65265796752,2994.4704926981,3085.04282443854,1958.36751469579
10-Nov-2021,114,1786.77697129837,2871.63820877524,2503.77509135151,2967.35707132602,3057.10931624273,1940.63548368836
17-Nov-2021,115,1790.43589208314,2877.51868344958,2508.90226439509,2973.43355688549,3063.36959438498,1944.60947239595
24-Nov-2021,116,1789.68867773725,2876.31778971731,2507.855207769,2972.19263437043,3062.09113827392,1943.79791577929
02-Dec-2021,117,1734.49245069745,2787.60856797681,2430.50983080323,2880.52651305365,2967.65243517031,1883.84876796745
09-Dec-2021,118,1782.173857921,2864.24026461874,2497.32483997596,2959.71253524241,3049.23355949427,1935.63599841457
16-Dec-2021,119,1796.91932558678,2887.93860472245,2517.98737102765,2984.20080011872,3074.46250932825,1951.65119126484
23-Dec-2021,120,1825.3162680938,2933.57706236179,2557.77944270851,3031.36050136057,3123.04862773336,1982.49338094078
31-Dec-2021,121,1858.04073812567,2986.17055333182,2603.63559278186,3085.70706453789,3179.03898568544,2018.03573947174
07-Jan-2022,122,1829.3085586542,2939.99331592782,2563.37376019925,3037.99062465827,3129.87928923248,1986.82944573632
14-Jan-2022,123,1842.57803697642,2961.31950356774,2581.96801669129,3060.0276673137,3152.5828758872,2001.24155250497
24-Jan-2022,124,1768.64034540903,2842.48973153454,2478.36059761652,2937.23700265084,3026.07822010585,1920.93712159807
31-Jan-2022,125,1803.00968880751,2897.72679877851,2526.52167607763,2994.31525909165,3084.88289555467,1958.26599275633
07-Feb-2022,126,1818.79331872033,2923.09363272527,2548.63896327219,3020.52763287155,3111.88810259825,1975.40874350936
14-Feb-2022,127,1788.6611834461,2874.66644099659,2506.41540042091,2970.48624207886,3060.33313354233,1942.68194444503
22-Feb-2022,128,1766.58390636521,2839.18470296796,2475.4789504174,2933.82180924033,3022.55972895662,1918.70360356947
01-Mar-2022,129,1806.63115266969,2903.54707414886,2531.59636147935,3000.32953875421,3091.07908628769,1962.19929914361
08-Mar-2022,130,1813.45317300575,2914.51115896343,2541.15592311713,3011.65908385698,3102.75131077902,1969.60876039549
15-Mar-2022,131,1823.39038225917,2930.48185381741,2555.08073712914,3028.16212179683,3119.75350829672,1980.40165799592
22-Mar-2022,132,1909.91500025338,3069.54084272485,2676.32596627779,3171.85629357828,3267.79392968306,2074.37686955807
29-Mar-2022,133,1961.15292036851,3151.88842807227,2748.12464634681,3256.94872929689,3355.46011603148,2130.02686252478
05-Apr-2022,134,1937.07651076808,3113.19376228615,2714.38685163876,3216.96427380658,3314.26626964019,2103.87724478235
12-Apr-2022,135,1949.24574263196,3132.75167676183,2731.4393546154,3237.17410234363,3335.08737529589,2117.09436339516
20-Apr-2022,136,2009.31222933846,3229.28818974808,2815.60932974746,3336.92841804243,3437.85891256894,2182.33314660962
27-Apr-2022,137,1865.00562191613,2997.36424271423,2613.39534614159,3097.27386750131,3190.95564426364,2025.60036608191
04-May-2022,138,1904.41921478817,3060.70823083057,2668.62483123059,3162.72926870353,3258.39084400666,2068.40784462892
11-May-2022,139,1755.74212117221,2821.76020897029,2460.28657210266,2915.81651340596,3004.00983546088,1906.92823742694
18-May-2022,140,1792.85051560841,2881.39937213449,2512.2858283959,2977.4435986016,3067.50092593497,1947.23201800078
25-May-2022,141,1848.43817223126,2970.73768422302,2590.17970786412,3069.7597794165,3162.60935057867,2007.60630121029
02-Jun-2022,142,1887.74388391811,3033.90828990922,2645.25802119041,3135.03601891981,3229.85996960366,2050.29660897472
09-Jun-2022,143,1827.98321964657,2937.86328280391,2561.51658896399,3035.78959221864,3127.61168320638,1985.38998241916
16-Jun-2022,144,1663.92669556929,2674.19804057905,2331.62743930704,2763.335729964,2846.91703792974,1807.20662933754
24-Jun-2022,145,1742.68873792241,2800.78132089637,2441.99512534477,2894.13834667714,2981.67597948306,1892.75083357427
01-Jul-2022,146,1748.28778501391,2809.77989084605,2449.84095885853,2903.43686140312,2991.25574198308,1898.83201193909
11-Jul-2022,147,1738.46453678436,2793.99234970163,2436.07583616644,2887.12308214271,2974.44852756251,1888.16288849192
18-Jul-2022,148,1718.48398179031,2761.88038157405,2408.07748119037,2853.94074203928,2940.26253692284,1866.46181744159
25-Jul-2022,149,1788.01579758708,2873.62920203395,2505.51103403154,2969.41442935501,3059.2289022063,1941.98098471765
01-Aug-2022,150,1835.16935003714,2949.41255108657,2571.58637079134,3047.72382641376,3139.90688653485,1993.1949070686
08-Aug-2022,151,1831.64188403722,2943.74334541163,2566.64340272758,3041.86565197628,3133.87152266777,1989.36369265465
15-Aug-2022,152,1895.11305466866,3045.75173351421,2655.58429383972,3147.27423403434,3242.46834821855,2058.3003355022
22-Aug-2022,153,1846.16715521448,2967.08779431346,2586.99737681217,3065.98822957445,3158.72372445359,2005.13972800186
29-Aug-2022,154,1819.77621503746,2924.67330532284,2550.01627636483,3022.15995989605,3113.5698018457,1976.47627655934
06-Sep-2022,155,1776.77144971696,2855.55772501401,2489.75455263072,2950.74058494085,3039.99023885828,1929.76839141798
13-Sep-2022,156,1805.50159088179,2901.73168653113,2530.01352897471,2998.45363974012,3089.14644784396,1960.97247132914
20-Sep-2022,157,1741.38668317085,2798.68870932002,2440.17058187522,2891.97598313857,2979.44821195797,1891.33665950937
27-Sep-2022,158,1626.18086154035,2613.53440938124,2278.73495156959,2700.65002866044,2782.33531188736,1766.2105195518
04-Oct-2022,159,1751.02030533467,2814.17149085287,2453.66998532664,2907.97484438958,2995.93098319314,1901.79982828077
11-Oct-2022,160,1686.07646041302,2709.79627811086,2362.66546497328,2800.12054552466,2884.81446639679,1831.26369986261
18-Oct-2022,161,1736.44754900535,2790.75072566803,2433.24947124134,2883.77340669637,2970.99753606832,1885.97221885771
25-Oct-2022,162,1796.46204850424,2887.20368684332,2517.34659773165,2983.441385594,3073.68012515183,1951.15453827093
01-Nov-2022,163,1841.5364855492,2959.64556276658,2580.50851135753,3058.2979298913,3150.80081991566,2000.11031358135
08-Nov-2022,164,1847.70933945594,2969.56633263351,2589.15840896787,3068.54938375749,3161.36234465503,2006.81470899246
15-Nov-2022,165,1906.20542545683,3063.57895889985,2671.1278127733,3165.69568529814,3261.44698440004,2070.34786504592
22-Nov-2022,166,1913.52310477491,3063.57895889985,2681.38193150072,3177.84838696097,3261.44698440004,2078.29566623825
30-Nov-2022,167,1941.35783388432,3063.57895889985,2720.38618471091,3224.07440261822,3308.88905243096,2108.52723058919
07-Dec-2022,168,1888.6112964988,2980.34176312446,2646.47350921624,3136.47655844791,3218.98680099522,2051.23871403881
14-Dec-2022,169,1920.40943162108,2980.34176312446,2691.03160457424,3136.47655844791,3218.98680099522,2085.77497140314
21-Dec-2022,170,1880.53033107449,2918.45217495757,2635.14981282409,3071.34468501674,3152.1415250966,2042.46190053786


==> data/group-v-node_indivbias_07-03.csv <==
ratio_range,err_med_st,err_med_fstcg,err_med_fstcn,err_med_fstvg,err_med_fstvn,biasg_med_st,biasg_med_fstcg,biasg_med_fstcn,biasg_med_fstvg,biasg_med_fstvn,biasn_med_st,biasn_med_fstcg,biasn_med_fstcn,biasn_med_fstvg,biasn_med_fstvn,runtime_med_st,runtime_med_fstcg,runtime_med_fstcn,runtime_med_fstvg,runtime_med_fstvn,err_mean_st,err_mean_fstcg,err_mean_fstcn,err_mean_fstvg,err_mean_fstvn,biasg_mean_st,biasg_mean_fstcg,biasg_mean_fstcn,biasg_mean_fstvg,biasg_mean_fstvn,biasn_mean_st,biasn_mean_fstcg,biasn_mean_fstcn,biasn_mean_fstvg,biasn_mean_fstvn,runtime_mean_st,runtime_mean_fstcg,runtime_mean_fstcn,runtime_mean_fstvg,runtime_mean_fstvn
0.2,0.001781885048253659,0.004099401144126722,0.15731961994184604,0.02322140024737786,0.08050324557304225,0.07906728434694721,0.05533890618346528,0.06962232840431977,0.045954100943259815,0.030486439136216386,0.6996190816140597,0.6667416282923062,0.35495562533955344,0.5461846147300513,0.32940346546468213,25.857904996490106,21.920676867477596,35.09791935305111,9.405109203536995,9.703273930004798,0.010020268141255841,0.026921113685901044,0.2387017324667391,0.05695354420945633,0.1217858683270517,0.10166472207574084,0.06896491202123955,0.08468944888656374,0.05651066341477447,0.03662481341128355,0.6916786989778495,0.668283873459555,0.3628159713045672,0.5076288621646088,0.3195389839890562,27.683958748180885,24.959778125199954,35.366852122813,9.60099929961143,9.677435227611568
0.275,0.0023743150750622183,0.005425849561230833,0.14016805982040084,0.02059358411471162,0.0681397191585546,0.09692878056206683,0.0552566825696474,0.07537554166292154,0.06792727254602964,0.042811372247907604,0.6167621450544445,0.6128165811489699,0.3528070673208774,0.4624149335953558,0.31938642334258227,29.57562154752668,33.839073319977615,33.31656419747742,9.460773055965547,9.013852672476787,0.051808405849615866,0.030431119410024098,0.20672838280035916,0.03747590926870087,0.08982570737269367,0.10147026563990198,0.06596402667614891,0.08007661620813593,0.06699893217428565,0.04376206415840051,0.5948965358609228,0.5834148823857719,0.3522323168245739,0.4707754993362063,0.3118093031865493,34.935760603798556,43.14152704117587,40.34288531700149,9.461895223695318,8.858074441796635
0.35000000000000003,0.0025994275510541386,0.0063176713409391376,0.11546898731034547,0.0238969607858245,0.059073334225221416,0.09697211753011933,0.06395603004632172,0.06733923939823748,0.05927791700381216,0.043772258077082946,0.5701856898917728,0.5417382315813692,0.32956511720737863,0.42747906332238195,0.3153104791858513,23.71010943898,27.33244992501568,31.364077133999672,10.155920586548746,8.821226202475373,0.010693063315235743,0.023346635114601826,0.13466218928632934,0.04345530406996101,0.08635790853987882,0.10869619090852851,0.0641589109286794,0.07607425327031977,0.06565387363521327,0.047676006347809836,0.5541866777625832,0.5184964690493838,0.32381213402950526,0.39858562350049187,0.2814696130613465,31.124436951684764,33.02868004761403,32.70395027900813,9.754065831517801,9.002984774077778
0.42500000000000004,0.001414604240087088,0.016818404216788867,0.12837995987079237,0.03274955628759747,0.07081332507806301,0.1671464380941285,0.12032289782269608,0.12570792389311852,0.10600906800009485,0.07547295269234419,0.516406242534208,0.4784258240183221,0.35410550857723777,0.3998702049941314,0.29463087212127204,28.01198727649171,34.69621249998454,26.82986315950984,9.748738298017997,9.03352829895448,0.008392039457319374,0.04779471791293545,0.17518239581774644,0.050362387974830926,0.08684080284030721,0.1743164358354545,0.10993495276339645,0.12104718700945798,0.10875435515435042,0.07657304619871329,0.540994281706406,0.47895434112203955,0.32724571036048156,0.3733897744515175,0.27249657012730943,28.174054682196584,31.34179253450129,34.419175458408425,9.823576499917545,8.887431779969484
0.5,0.00272777882191649,0.005601024534789081,0.08525340319005575,0.02084871771899737,0.053601444501216775,0.10033039759722981,0.05952700928774428,0.057153923888684705,0.05744763828813247,0.04418066441936026,0.49622808591530077,0.4671738703538003,0.3240622292212397,0.37839396848875106,0.28861116416116783,27.970075377030298,21.74140180350514,32.14674500399269,10.437353167508263,9.007425448508002,0.0102627555532324,0.03308443649770851,0.16330967146303582,0.02387517124394662,0.055409657448391526,0.10674451253572363,0.06050257097192473,0.06593001487625512,0.07072450452809603,0.052599166676179844,0.4981759453289173,0.4581557511689948,0.32847877120530666,0.3817066759818581,0.2843448139073018,29.808224471716677,28.16380699222209,31.824818334076554,9.54010416730307,8.989358623011503
0.5750000000000001,0.0017491311878223,0.006228907409424061,0.15665834376046778,0.030941688741924413,0.06847652036770786,0.09386475927606805,0.06641335513464203,0.04922349782946332,0.06523028383013799,0.05208684251901929,0.5182234904028641,0.48915327961622623,0.3175747879940729,0.39173232959404236,0.2867878065986096,23.954971733503044,32.70335188350873,26.130384761025198,9.727243836445268,9.0868748134817,0.0161147192611571,0.02446181996687419,0.15599371236844453,0.05204913679272834,0.0853817231803774,0.11518724168993962,0.07261247507570001,0.07004971573523107,0.07640431175806882,0.057172965085281045,0.5168178572083254,0.4803985652148624,0.3005241239571196,0.3720784215251665,0.2749469652418319,30.27702347948216,34.04168595597148,32.5693031920935,9.565544874966145,9.18125566149829
0.6500000000000001,0.0014785272180583425,0.011694850581527543,0.09133246531630941,0.034748361869490096,0.07284528184083798,0.15316039814214913,0.07912173842429396,0.07032305101381142,0.07981680925697035,0.051880701537498415,0.5987960079280752,0.543070714026251,0.38606536312157935,0.42346100220691113,0.3082092320069083,22.135838755988516,20.400870407000184,39.73083677550312,10.27218540047761,9.358880326442886,0.007358612258660628,0.017642478485322743,0.14606241319903962,0.03769102137208788,0.08037645517924061,0.13207526748166676,0.08104262589507118,0.07963995975185127,0.08000560153159418,0.05542633782071871,0.597629031744398,0.5551144041195107,0.37135803880558726,0.4370043746215579,0.3032648425994301,23.286987591092476,25.321050077700058,37.78723346797051,10.094894067780114,9.478220993699505
0.7250000000000001,0.002265599984590025,0.005364747477558931,0.1777999595367844,0.016699007529404307,0.062240321432559614,0.07678486099620327,0.05294285697295234,0.058684932440039826,0.053856520332488764,0.028989446979004525,0.6331102901942226,0.6179140988057048,0.3422283156262311,0.48953840709141616,0.32854187506728577,22.39128941943636,22.56384448899189,37.85394347796682,9.381160959543195,8.489965896005742,0.011110320700664773,0.015095423561630465,0.18655214764965727,0.019003883069911263,0.06954875919885899,0.08508836833811755,0.057184011984005675,0.06361833436008615,0.060561368754604904,0.03957732282950669,0.6270802738009852,0.6084874241867793,0.3408746716162644,0.504967897484708,0.33106931103443477,25.194136566494127,23.90768521128921,39.44117920000572,9.290497223800049,8.420565825293306
0.8,0.002720247395887347,0.008680200181156512,0.22445966880984192,0.044006990800710286,0.09468290072872136,0.10520883479447732,0.07308723930487296,0.07845005407614783,0.05630205669435839,0.03652479351677948,0.725545286855759,0.6854983268906272,0.37690025707813124,0.48077630596371523,0.3203241884342294,25.09593707008753,18.8599308860139,37.64409765950404,9.88454267400084,9.306277033989318,0.009584814770064929,0.020254721935118167,0.2566161026200676,0.047818166052635495,0.11697972262841479,0.11443089754289357,0.07391278184730941,0.08393121783206701,0.07050431507769542,0.0497459588021001,0.7094308998320201,0.6761105857421162,0.3392923374430149,0.48973489393675973,0.31462209438046795,24.80776815911522,22.198718281299808,39.58587864402216,9.644216637883801,9.652753567288164


==> data/sbm.csv <==
Penalty_Weight,Bias_True_Fair,Bias_NTI_Fair,Bias_DP_Fair,Bias_NW_Fair,Frob_NTI_Fair,Frob_DP_Fair,Frob_NW_Fair,Bias_True_Unfair,Bias_NTI_Unfair,Bias_DP_Unfair,Bias_NW_Unfair,Frob_NTI_Unfair,Frob_DP_Unfair,Frob_NW_Unfair
0.01,0.021931578947368423,0.029626315789473674,0.029652631578947364,0.029626315789473678,0.18958945012427178,0.1895898250006955,0.18959242528141934,0.15033157894736848,0.13752894736842103,0.1374565789473684,0.13752236842105262,0.18958945012427178,0.1895912886196375,0.18959135443846023
166.67499999999998,0.021931578947368423,0.029547368421052624,0.02881578947368421,0.02915263157894738,0.18958945012427178,0.19120044145925472,0.2082383500326085,0.15033157894736848,0.13747368421052633,0.12666578947368426,0.12883815789473685,0.18958945012427178,0.20936589487485077,0.20764846280081062
333.34,0.021931578947368423,0.029573684210526308,0.028281578947368432,0.02975131578947368,0.18958945012427178,0.1914335700172699,0.22498604131967181,0.15033157894736848,0.1374736842105263,0.12239605263157899,0.1247039473684211,0.18958945012427178,0.23113365726513233,0.22746998584299025
500.005,0.021931578947368423,0.029573684210526308,0.028031578947368428,0.031139473684210522,0.18958945012427178,0.19148351280561607,0.24039601115601963,0.15033157894736848,0.13750263157894735,0.11910526315789478,0.12151710526315795,0.18958945012427178,0.2395212080070984,0.24067517553440562
666.67,0.021931578947368423,0.02959999999999999,0.02779473684210527,0.03130131578947369,0.18958945012427178,0.19139069885254337,0.25372891074682563,0.15033157894736848,0.13750263157894735,0.1177368421052631,0.11860131578947375,0.18958945012427178,0.24298367235286888,0.2500292904629687
833.3349999999999,0.021931578947368423,0.029626315789473674,0.02772105263157895,0.03187500000000001,0.18958945012427178,0.1908999915094152,0.26587806836093475,0.15033157894736848,0.13750131578947367,0.1162644736842105,0.11710526315789478,0.18958945012427178,0.24366041201962177,0.2577350121159879
1000.0,0.021931578947368423,0.029573684210526308,0.02725394736842105,0.03201447368421052,0.18958945012427178,0.19055652688307528,0.27764123877761304,0.15033157894736848,0.1373302631578947,0.11598947368421053,0.11611842105263163,0.18958945012427178,0.2463718105459515,0.2639879225618875


==> data/senate113_bias.csv <==
beta, nti, fnti, nfnti
1.000000000000000000e+02,2.033893245431724062e-01,1.922153221891642061e-01,1.807898160806087617e-01
2.154434690031884543e+02,2.033893245431724062e-01,1.883572856524355355e-01,1.748974994036384123e-01
4.641588833612777307e+02,2.033893245431724062e-01,1.854216464194236025e-01,1.658559678165902052e-01
1.000000000000000000e+03,2.033893245431724062e-01,1.809623186244753712e-01,1.575940230563577515e-01
2.154434690031882383e+03,2.033893245431724062e-01,1.760358668361884094e-01,1.446788594081175605e-01
4.641588833612777307e+03,2.033893245431724062e-01,1.708160873476415598e-01,1.179514859823086737e-01
1.000000000000000000e+04,2.033893245431724062e-01,1.616013561987203473e-01,7.170757012166470434e-02
2.154434690031882201e+04,2.033893245431724062e-01,1.505265280633344416e-01,2.610616287591754556e-02
4.641588833612772578e+04,2.033893245431724062e-01,1.325003269031737319e-01,2.350167126695755244e-03
1.000000000000000000e+05,2.033893245431724062e-01,9.969383424245717440e-02,1.253024078800886757e-03


==> data/senate113_comm.csv <==
beta, nti, fnti, nfnti
1.000000000000000000e+02,1.706769444303048931e-06,1.488266602269187898e-06,4.245656993277636244e-06
2.154434690031884543e+02,1.706769444303048931e-06,1.578201016664533204e-06,8.664594394585302953e-06
4.641588833612777307e+02,1.706769444303048931e-06,2.027875452859126874e-06,2.195446304413150760e-05
1.000000000000000000e+03,1.706769444303048931e-06,3.120880921496732079e-06,4.795274422386409219e-05
2.154434690031882383e+03,1.706769444303048931e-06,5.289220528868493414e-06,1.346722072406820677e-04
4.641588833612777307e+03,1.706769444303048931e-06,9.889186069970488298e-06,5.043629656457007237e-04
1.000000000000000000e+04,1.706769444303048931e-06,2.639092594651896938e-05,1.833999304032309964e-03
2.154434690031882201e+04,1.706769444303048931e-06,6.842345588484599216e-05,4.405354126496917322e-03
4.641588833612772578e+04,1.706769444303048931e-06,2.142469891031430532e-04,6.770638782669299860e-03
1.000000000000000000e+05,1.706769444303048931e-06,7.901235599375911909e-04,7.277265932579222822e-03


==> data/senate113_err.csv <==
beta, fnti, nfnti
1.000000000000000000e+02,8.355955902439678520e-03,7.473162015180452589e-02
2.154434690031884543e+02,1.449431290184311459e-02,1.097522876878385539e-01
4.641588833612777307e+02,2.347853878902651445e-02,1.625800400700894988e-01
1.000000000000000000e+03,4.440009417959518701e-02,2.258331079134918151e-01
2.154434690031882383e+03,6.913104204625135363e-02,2.800118571904032239e-01
4.641588833612777307e+03,9.386572225879606657e-02,3.390870935002978648e-01
1.000000000000000000e+04,1.656683212850157683e-01,4.610258776075133458e-01
2.154434690031882201e+04,2.341644767837167684e-01,5.934295205993321831e-01
4.641588833612772578e+04,3.377361818752750988e-01,7.727708014988315943e-01
1.000000000000000000e+05,4.543011182253896552e-01,7.630122078080069370e-01


==> data/varyN_test.csv <==
N,errST,biasST,errFST,biasFST
20.0,0.04258891390745904,0.3600005349494716,0.2727129482217038,0.12889333036007627
30.0,0.06192863332637895,0.29309381469775003,0.3085784967399742,0.11074042183826564
40.0,0.09675573647813379,0.23490950030229305,0.278208600186009,0.13209546276878575
50.0,0.09417794319694388,0.1880587999067005,0.14741304766504149,0.08306494910320567
60.0,0.12665068999546705,0.1367261798410518,0.13399098867255932,0.08930834261474503


==> data/varyN_test2.csv <==
N,err-ST,bias-ST,err-FST-G-30,bias-FST-G-30,err-FST-G-1000,bias-FST-G-1000,err-FST-N-30,bias-FST-N-30,err-FST-N-1000,bias-FST-N-1000
20.0,0.05713391953019064,0.31007671108117235,0.09861094524060215,0.2304423147129432,0.24940910279411482,0.121759654664087,0.2390498985642337,0.2484771772813296,0.527924793713643,0.23601721430219083
30.0,0.0913944124423553,0.24253937845830584,0.1322759490398771,0.1966941213736496,0.23519360315735405,0.10460217128541151,0.31435916042446005,0.1885504394426235,0.611476279381717,0.16915184607769984
40.0,0.14133299153628964,0.2695467475436839,0.17730782753562482,0.2228976480214484,0.2940049909285476,0.13065466913127738,0.3439701092580984,0.20608421275818617,0.6850562116451513,0.17630950195733994
50.0,0.10913009176387355,0.20298873306851337,0.11747237293875154,0.18902245612530066,0.2014659401799327,0.12281873680543232,0.32583471979837614,0.1798145305880998,0.6773648289253602,0.1595123774046797
60.0,0.18209257178732738,0.1899389305217549,0.20062398047084085,0.1630784305643962,0.2702578249169543,0.09208624047594634,0.4269242924887277,0.1396654629242579,0.7931216326236036,0.12138778249110256

